Load Estimation in a Two-Priority mMTC Random Access Channel

The use of cellular networks for massive machine-type communications (mMTC) is an appealing solution due to the wide availability of cellular infrastructure. Estimating the number of devices (network load) is vital for efficient allocation of the available resources, especially for managing the random access channel (RACH) of the network. This paper considers a two-priority RACH and proposes two network load estimators: a maximum likelihood (ML) estimator and a reduced complexity (RCML) variant. The estimators are based on a novel model of the random access behavior of the devices coupled with a flexible analytical framework to calculate the involved probabilities. Monte Carlo simulations demonstrate the accuracy of the proposed estimators for different network configurations.

==> Txt_Files/MAB/Number_of_Hs_nh=4_nl=5,_M=3,_step=0.2,_Row_4.txt <==
7.200000000000000844e-01
7.399999999999999911e-01
3.399999999999999689e-01
4.000000000000000777e-01
2.399999999999999911e-01
2.800000000000000266e-01
4.200000000000000400e-01
5.799999999999998490e-01
2.999999999999999889e-01
4.600000000000000755e-01
8.599999999999999867e-01
6.799999999999999378e-01
1.379999999999999893e+00
5.999999999999999778e-01
8.400000000000000799e-01
1.060000000000000053e+00
7.199999999999999734e-01
5.400000000000000355e-01
6.800000000000000488e-01
7.199999999999999734e-01
1.199999999999999956e+00
7.200000000000000844e-01
9.400000000000000577e-01
8.199999999999999512e-01
1.100000000000000089e+00
6.800000000000000488e-01
7.999999999999999334e-01
1.160000000000000142e+00
8.800000000000001155e-01
1.000000000000000000e+00
1.220000000000000195e+00
1.119999999999999885e+00
8.000000000000000444e-01
1.060000000000000053e+00
1.239999999999999991e+00
1.459999999999999964e+00
8.799999999999998934e-01
9.199999999999999289e-01
1.340000000000000302e+00
1.179999999999999938e+00
1.219999999999999973e+00
1.319999999999999840e+00
1.020000000000000018e+00
1.500000000000000000e+00
9.400000000000000577e-01
9.399999999999998357e-01
1.199999999999999956e+00
1.220000000000000195e+00
1.279999999999999805e+00
1.080000000000000071e+00
1.320000000000000062e+00
1.140000000000000124e+00
1.439999999999999947e+00
1.219999999999999973e+00
1.260000000000000009e+00
1.359999999999999876e+00
1.199999999999999956e+00
1.099999999999999867e+00
1.079999999999999849e+00
1.059999999999999831e+00
1.140000000000000124e+00
1.080000000000000071e+00
1.280000000000000027e+00
1.260000000000000009e+00
1.020000000000000018e+00
1.219999999999999973e+00
1.300000000000000044e+00
1.300000000000000044e+00
1.039999999999999813e+00
1.220000000000000195e+00
1.140000000000000124e+00
1.320000000000000062e+00
1.159999999999999698e+00
1.460000000000000187e+00
1.120000000000000107e+00
1.219999999999999973e+00
1.140000000000000124e+00
1.339999999999999858e+00
1.500000000000000000e+00
1.260000000000000231e+00
1.300000000000000266e+00
1.199999999999999956e+00
1.340000000000000080e+00
1.140000000000000124e+00
1.219999999999999973e+00
1.379999999999999893e+00
1.420000000000000151e+00
1.379999999999999893e+00
1.180000000000000160e+00
1.300000000000000044e+00
1.380000000000000115e+00
1.020000000000000018e+00
1.220000000000000195e+00
1.300000000000000266e+00
1.060000000000000053e+00
1.459999999999999964e+00
1.260000000000000009e+00
1.460000000000000187e+00
1.279999999999999805e+00
1.459999999999999964e+00
1.319999999999999840e+00
1.239999999999999769e+00
1.199999999999999956e+00
1.219999999999999973e+00
1.380000000000000115e+00
1.180000000000000160e+00
1.419999999999999929e+00
1.460000000000000187e+00
1.400000000000000133e+00
1.219999999999999973e+00
1.040000000000000036e+00
1.300000000000000044e+00
1.179999999999999938e+00
1.360000000000000098e+00
1.439999999999999947e+00
1.380000000000000115e+00
1.319999999999999840e+00
1.100000000000000089e+00
1.560000000000000053e+00
1.420000000000000151e+00
1.539999999999999813e+00
1.539999999999999813e+00
1.180000000000000160e+00
1.399999999999999911e+00
1.219999999999999973e+00
1.320000000000000062e+00
1.259999999999999787e+00
1.459999999999999964e+00
1.140000000000000124e+00
1.500000000000000222e+00
1.479999999999999982e+00
1.300000000000000266e+00
1.339999999999999858e+00
1.159999999999999920e+00
1.180000000000000160e+00
1.219999999999999973e+00
1.520000000000000018e+00
1.619999999999999885e+00
9.800000000000000933e-01
1.180000000000000160e+00
1.239999999999999991e+00
1.359999999999999876e+00
1.260000000000000009e+00
1.260000000000000009e+00
1.520000000000000018e+00
1.360000000000000098e+00
1.300000000000000044e+00
1.240000000000000213e+00
1.459999999999999964e+00
1.320000000000000062e+00
1.380000000000000115e+00
1.299999999999999822e+00
1.520000000000000018e+00
1.140000000000000124e+00
1.159999999999999698e+00
1.360000000000000098e+00
1.340000000000000302e+00
1.380000000000000115e+00
1.319999999999999840e+00
1.380000000000000115e+00
1.119999999999999885e+00
1.260000000000000009e+00
1.359999999999999876e+00
1.479999999999999982e+00
1.260000000000000231e+00
1.239999999999999769e+00
1.299999999999999822e+00
1.580000000000000071e+00
1.140000000000000124e+00
1.179999999999999938e+00
1.380000000000000115e+00
1.299999999999999822e+00
1.139999999999999902e+00
1.100000000000000089e+00
1.499999999999999778e+00
1.480000000000000204e+00
1.459999999999999964e+00
1.520000000000000018e+00
1.359999999999999876e+00
1.359999999999999876e+00
1.580000000000000071e+00
1.159999999999999920e+00
1.140000000000000124e+00
1.419999999999999707e+00
1.300000000000000044e+00
1.519999999999999796e+00
1.439999999999999947e+00
1.320000000000000062e+00
1.140000000000000124e+00
1.340000000000000080e+00
1.380000000000000115e+00
1.300000000000000044e+00
1.419999999999999929e+00
1.420000000000000151e+00
1.260000000000000009e+00
1.500000000000000000e+00
1.439999999999999947e+00
1.619999999999999885e+00
1.119999999999999885e+00
1.380000000000000338e+00
1.280000000000000027e+00
1.320000000000000062e+00
1.600000000000000089e+00
1.340000000000000080e+00
1.639999999999999902e+00
1.359999999999999876e+00
1.199999999999999956e+00
1.440000000000000169e+00
1.440000000000000169e+00
1.180000000000000160e+00
1.120000000000000107e+00
1.439999999999999947e+00
1.380000000000000115e+00
1.260000000000000231e+00
1.380000000000000115e+00
1.520000000000000018e+00
1.299999999999999822e+00
1.560000000000000053e+00
1.300000000000000044e+00
1.360000000000000098e+00
1.319999999999999840e+00
1.280000000000000027e+00
1.520000000000000018e+00
1.439999999999999947e+00
1.419999999999999929e+00
1.360000000000000098e+00
1.380000000000000115e+00
1.100000000000000089e+00
1.460000000000000187e+00
1.160000000000000142e+00
1.120000000000000107e+00
1.179999999999999938e+00
1.500000000000000000e+00
1.340000000000000080e+00
1.300000000000000044e+00
1.359999999999999876e+00
1.240000000000000213e+00
1.239999999999999991e+00
1.320000000000000062e+00
1.260000000000000009e+00
1.280000000000000027e+00
1.359999999999999876e+00
1.299999999999999822e+00
1.239999999999999769e+00
1.339999999999999858e+00
1.239999999999999991e+00
1.380000000000000115e+00
1.379999999999999893e+00
1.539999999999999813e+00
1.460000000000000187e+00
1.479999999999999982e+00
1.140000000000000124e+00
1.479999999999999982e+00
1.419999999999999929e+00
1.159999999999999920e+00
1.320000000000000062e+00
1.540000000000000036e+00
1.399999999999999911e+00
1.399999999999999911e+00
1.540000000000000036e+00
1.399999999999999911e+00
1.359999999999999876e+00
1.260000000000000231e+00
1.439999999999999947e+00
1.260000000000000231e+00
1.340000000000000302e+00
1.459999999999999964e+00
1.279999999999999805e+00
1.060000000000000053e+00
1.399999999999999911e+00
1.439999999999999947e+00
1.300000000000000044e+00
1.199999999999999734e+00
1.500000000000000000e+00
1.419999999999999929e+00
1.300000000000000044e+00
1.439999999999999947e+00
1.520000000000000018e+00
1.419999999999999929e+00
1.320000000000000062e+00
1.459999999999999742e+00
1.340000000000000080e+00
1.439999999999999947e+00
1.199999999999999956e+00
1.479999999999999982e+00
1.420000000000000151e+00
1.260000000000000009e+00
1.619999999999999885e+00
1.459999999999999964e+00
1.459999999999999742e+00
1.399999999999999911e+00
1.580000000000000293e+00
1.139999999999999902e+00
1.359999999999999876e+00
1.500000000000000222e+00
1.419999999999999929e+00
1.280000000000000027e+00
1.340000000000000302e+00
1.300000000000000044e+00
1.360000000000000098e+00
1.320000000000000062e+00
1.420000000000000151e+00
1.180000000000000160e+00
1.380000000000000338e+00
1.260000000000000231e+00
1.160000000000000142e+00
1.340000000000000080e+00
1.340000000000000080e+00
1.380000000000000115e+00
1.280000000000000027e+00
1.199999999999999956e+00
1.360000000000000098e+00
1.300000000000000044e+00
1.399999999999999911e+00
1.500000000000000000e+00
1.199999999999999956e+00
1.159999999999999920e+00
1.159999999999999698e+00
1.359999999999999876e+00
1.100000000000000089e+00
1.419999999999999929e+00
1.379999999999999893e+00
1.520000000000000018e+00
1.380000000000000115e+00
1.359999999999999876e+00
1.299999999999999822e+00
1.560000000000000053e+00
1.319999999999999840e+00
1.239999999999999991e+00
1.359999999999999876e+00
1.380000000000000115e+00
1.439999999999999947e+00
1.280000000000000249e+00
1.379999999999999893e+00
1.180000000000000160e+00
1.199999999999999956e+00
1.300000000000000044e+00
1.159999999999999920e+00
1.480000000000000204e+00
1.660000000000000142e+00
1.340000000000000080e+00
1.340000000000000080e+00
1.459999999999999964e+00
1.080000000000000071e+00
1.280000000000000027e+00
1.219999999999999973e+00
1.260000000000000009e+00
1.380000000000000115e+00
1.239999999999999769e+00
1.359999999999999876e+00
1.379999999999999893e+00
1.380000000000000115e+00
1.199999999999999956e+00
1.379999999999999893e+00
1.380000000000000115e+00
1.419999999999999929e+00
1.500000000000000000e+00
1.199999999999999734e+00
1.260000000000000009e+00
1.579999999999999849e+00
1.300000000000000266e+00
1.540000000000000258e+00
1.239999999999999769e+00
1.399999999999999911e+00
1.459999999999999742e+00
1.000000000000000222e+00
1.239999999999999769e+00
1.160000000000000142e+00
1.439999999999999947e+00
1.199999999999999956e+00
1.220000000000000195e+00
1.239999999999999769e+00
1.319999999999999840e+00
1.360000000000000098e+00
1.359999999999999876e+00
1.539999999999999813e+00
1.220000000000000195e+00
1.339999999999999858e+00
1.419999999999999929e+00
1.520000000000000018e+00
1.179999999999999938e+00
1.319999999999999840e+00
1.399999999999999911e+00
1.340000000000000080e+00
1.479999999999999982e+00
1.319999999999999840e+00
1.339999999999999858e+00
1.540000000000000036e+00
1.420000000000000151e+00
1.320000000000000062e+00
1.040000000000000036e+00
1.300000000000000266e+00
1.500000000000000000e+00
1.300000000000000266e+00
1.360000000000000098e+00
1.180000000000000160e+00
1.300000000000000044e+00
1.080000000000000071e+00
1.180000000000000160e+00
1.299999999999999822e+00
1.319999999999999840e+00
1.319999999999999840e+00
1.380000000000000338e+00
1.199999999999999956e+00
1.219999999999999751e+00
1.419999999999999929e+00
1.379999999999999893e+00
1.279999999999999805e+00
1.399999999999999911e+00
1.439999999999999947e+00
1.219999999999999973e+00
1.279999999999999805e+00
1.459999999999999964e+00
1.419999999999999929e+00
1.380000000000000115e+00
1.419999999999999929e+00
1.079999999999999849e+00
1.359999999999999876e+00
1.340000000000000080e+00
1.479999999999999982e+00
1.140000000000000124e+00
1.280000000000000027e+00
1.260000000000000009e+00
1.499999999999999778e+00
1.320000000000000062e+00
1.380000000000000115e+00
1.100000000000000089e+00
1.300000000000000044e+00
1.340000000000000302e+00
1.140000000000000124e+00
1.380000000000000115e+00
1.399999999999999911e+00
1.300000000000000044e+00
1.300000000000000044e+00
1.339999999999999858e+00
1.319999999999999840e+00
1.540000000000000036e+00
1.260000000000000009e+00
1.179999999999999938e+00
1.219999999999999973e+00
1.300000000000000044e+00
1.180000000000000160e+00
1.320000000000000062e+00
1.320000000000000062e+00
1.300000000000000044e+00
1.579999999999999849e+00
1.400000000000000133e+00
1.119999999999999885e+00
1.260000000000000009e+00
1.659999999999999698e+00
1.579999999999999849e+00
1.299999999999999822e+00
1.439999999999999947e+00
1.219999999999999973e+00
1.500000000000000222e+00
1.479999999999999982e+00
1.439999999999999947e+00
1.100000000000000089e+00
1.060000000000000053e+00
1.540000000000000036e+00
1.479999999999999982e+00
1.279999999999999805e+00
1.279999999999999805e+00
1.199999999999999956e+00
1.160000000000000142e+00
1.319999999999999840e+00
1.500000000000000000e+00
1.339999999999999858e+00
1.279999999999999805e+00
1.520000000000000018e+00
1.439999999999999947e+00
1.260000000000000231e+00
1.359999999999999876e+00
1.479999999999999982e+00
1.239999999999999991e+00
1.179999999999999938e+00
1.619999999999999885e+00
1.119999999999999885e+00
1.219999999999999973e+00
1.479999999999999982e+00
1.540000000000000036e+00
1.360000000000000098e+00
1.359999999999999876e+00
1.399999999999999911e+00
1.260000000000000009e+00
1.260000000000000231e+00
1.279999999999999805e+00
1.399999999999999911e+00
1.339999999999999858e+00
1.140000000000000124e+00
1.560000000000000053e+00
1.179999999999999938e+00
1.240000000000000213e+00
1.180000000000000160e+00
1.399999999999999911e+00
1.400000000000000133e+00
1.260000000000000231e+00
1.500000000000000222e+00
1.060000000000000053e+00
1.500000000000000222e+00
1.319999999999999840e+00
1.199999999999999956e+00
1.039999999999999813e+00
1.399999999999999911e+00
1.320000000000000062e+00
1.300000000000000266e+00
1.380000000000000115e+00
1.219999999999999973e+00
1.399999999999999911e+00
1.380000000000000115e+00
1.379999999999999893e+00
1.419999999999999929e+00
1.059999999999999831e+00
1.559999999999999831e+00
1.260000000000000009e+00
1.500000000000000222e+00
1.440000000000000169e+00
1.280000000000000027e+00
1.379999999999999893e+00
1.479999999999999982e+00
1.380000000000000115e+00
9.599999999999999645e-01
1.080000000000000071e+00
1.300000000000000266e+00
1.159999999999999920e+00
1.619999999999999885e+00
1.260000000000000009e+00
1.220000000000000195e+00
1.199999999999999956e+00
1.320000000000000062e+00
1.299999999999999822e+00
1.439999999999999947e+00
1.159999999999999920e+00
1.379999999999999893e+00
1.079999999999999849e+00
1.400000000000000133e+00
1.140000000000000124e+00
1.359999999999999876e+00
1.159999999999999920e+00
1.340000000000000080e+00
1.419999999999999929e+00
1.300000000000000044e+00
1.380000000000000115e+00
1.259999999999999787e+00
1.220000000000000195e+00
1.320000000000000062e+00
1.200000000000000178e+00
1.419999999999999929e+00
1.359999999999999876e+00
1.459999999999999964e+00
1.380000000000000115e+00
1.199999999999999734e+00
1.279999999999999805e+00
1.120000000000000107e+00
1.260000000000000009e+00
1.379999999999999893e+00
1.060000000000000053e+00
1.400000000000000133e+00
1.199999999999999734e+00
1.099999999999999867e+00
1.040000000000000036e+00
1.399999999999999911e+00
1.199999999999999956e+00
1.260000000000000231e+00
1.640000000000000124e+00
1.500000000000000222e+00
1.280000000000000027e+00
1.380000000000000115e+00
1.399999999999999911e+00
1.260000000000000009e+00
1.299999999999999822e+00
1.439999999999999947e+00
1.500000000000000222e+00
1.479999999999999982e+00
1.420000000000000151e+00
1.199999999999999734e+00
1.320000000000000062e+00
1.560000000000000053e+00
1.519999999999999796e+00
1.200000000000000400e+00
1.479999999999999760e+00
1.320000000000000062e+00
1.479999999999999982e+00
1.220000000000000195e+00
1.500000000000000000e+00
1.340000000000000080e+00
1.280000000000000027e+00
1.239999999999999991e+00
1.380000000000000115e+00
1.340000000000000080e+00
1.279999999999999805e+00
1.260000000000000009e+00
1.179999999999999938e+00
1.200000000000000178e+00
1.540000000000000036e+00
1.479999999999999982e+00
1.220000000000000195e+00
1.340000000000000080e+00
1.320000000000000062e+00
1.260000000000000009e+00
1.420000000000000151e+00
1.359999999999999876e+00
1.300000000000000044e+00
1.260000000000000009e+00
1.340000000000000080e+00
1.439999999999999947e+00
1.179999999999999938e+00
1.479999999999999982e+00
1.500000000000000222e+00
1.460000000000000187e+00
1.239999999999999769e+00
1.220000000000000195e+00
1.419999999999999929e+00
1.300000000000000044e+00
1.420000000000000151e+00
1.539999999999999813e+00
1.300000000000000266e+00
1.479999999999999982e+00
1.440000000000000169e+00
1.239999999999999991e+00
1.379999999999999893e+00
1.539999999999999813e+00
1.239999999999999991e+00
1.459999999999999964e+00
1.419999999999999707e+00
1.280000000000000027e+00
1.199999999999999956e+00
1.199999999999999956e+00
1.300000000000000044e+00
1.560000000000000053e+00
1.140000000000000124e+00
1.360000000000000098e+00
1.319999999999999840e+00
1.279999999999999805e+00
1.280000000000000027e+00
1.500000000000000222e+00
1.100000000000000089e+00
1.479999999999999982e+00
1.520000000000000018e+00
1.279999999999999805e+00
1.399999999999999911e+00
1.379999999999999893e+00
1.120000000000000107e+00
1.300000000000000044e+00
1.479999999999999982e+00
1.299999999999999822e+00
1.320000000000000062e+00
1.020000000000000018e+00
1.180000000000000160e+00
1.399999999999999911e+00
1.379999999999999893e+00
1.280000000000000027e+00
1.399999999999999911e+00
1.340000000000000080e+00
1.500000000000000000e+00
1.379999999999999893e+00
1.399999999999999911e+00
1.359999999999999876e+00
1.060000000000000053e+00
1.520000000000000018e+00
1.299999999999999822e+00
1.260000000000000231e+00
1.359999999999999876e+00
1.320000000000000062e+00
1.279999999999999805e+00
1.300000000000000266e+00
1.259999999999999787e+00
1.400000000000000355e+00
1.359999999999999876e+00
1.399999999999999911e+00
1.100000000000000089e+00
1.479999999999999982e+00
1.219999999999999973e+00
1.260000000000000009e+00
1.100000000000000089e+00
1.359999999999999876e+00
1.280000000000000027e+00
1.540000000000000258e+00
1.359999999999999876e+00
1.179999999999999938e+00
1.079999999999999849e+00
1.420000000000000373e+00
1.359999999999999876e+00
1.340000000000000080e+00
1.260000000000000231e+00
1.339999999999999858e+00
1.279999999999999805e+00
1.520000000000000018e+00
1.079999999999999849e+00
1.420000000000000151e+00
1.540000000000000036e+00
1.179999999999999938e+00
1.119999999999999885e+00
1.280000000000000027e+00
1.360000000000000098e+00
1.179999999999999938e+00
1.459999999999999742e+00
1.399999999999999911e+00
1.179999999999999938e+00
1.039999999999999813e+00
1.260000000000000009e+00
1.320000000000000062e+00
1.539999999999999813e+00
1.359999999999999876e+00
1.340000000000000080e+00
1.600000000000000089e+00
1.399999999999999911e+00
1.260000000000000231e+00
1.259999999999999787e+00
1.400000000000000133e+00
1.239999999999999769e+00
1.260000000000000231e+00
1.439999999999999947e+00
1.520000000000000018e+00
1.320000000000000062e+00
1.260000000000000009e+00
1.319999999999999840e+00
1.439999999999999947e+00
1.440000000000000169e+00
1.479999999999999982e+00
1.359999999999999876e+00
1.340000000000000080e+00
1.260000000000000231e+00
1.399999999999999911e+00
1.539999999999999813e+00
1.560000000000000053e+00
1.340000000000000080e+00
1.420000000000000151e+00
1.220000000000000195e+00
1.360000000000000098e+00
1.380000000000000115e+00
1.299999999999999822e+00
1.020000000000000018e+00
1.340000000000000302e+00
1.239999999999999769e+00
1.279999999999999805e+00
1.399999999999999911e+00
1.300000000000000044e+00
1.560000000000000053e+00
1.159999999999999920e+00
1.459999999999999964e+00
1.339999999999999858e+00
1.239999999999999769e+00
1.300000000000000044e+00
1.359999999999999876e+00
1.260000000000000009e+00
1.399999999999999911e+00
1.420000000000000151e+00
1.459999999999999964e+00
1.159999999999999920e+00
1.280000000000000027e+00
1.359999999999999876e+00
1.479999999999999982e+00
1.479999999999999982e+00
1.219999999999999973e+00
1.220000000000000195e+00
1.340000000000000080e+00
1.219999999999999973e+00
1.440000000000000169e+00
1.219999999999999973e+00
1.459999999999999964e+00
1.479999999999999982e+00
1.279999999999999805e+00
1.180000000000000160e+00
1.139999999999999902e+00
1.300000000000000044e+00
1.439999999999999947e+00
1.319999999999999840e+00
1.260000000000000009e+00
1.540000000000000258e+00
1.419999999999999929e+00
1.239999999999999769e+00
1.140000000000000124e+00
1.419999999999999929e+00
1.179999999999999716e+00
1.260000000000000231e+00
1.219999999999999973e+00
1.479999999999999982e+00
1.640000000000000124e+00
1.579999999999999849e+00
1.419999999999999929e+00
1.140000000000000124e+00
1.340000000000000080e+00
1.179999999999999938e+00
1.220000000000000195e+00
1.199999999999999734e+00
1.260000000000000231e+00
1.359999999999999876e+00
1.260000000000000231e+00
1.239999999999999991e+00
1.299999999999999822e+00
1.199999999999999956e+00
1.459999999999999964e+00
1.320000000000000062e+00
1.240000000000000213e+00
1.419999999999999929e+00
1.199999999999999956e+00
1.720000000000000195e+00
1.479999999999999982e+00
1.340000000000000080e+00
1.380000000000000338e+00
1.400000000000000133e+00
1.179999999999999938e+00
1.419999999999999707e+00
1.300000000000000044e+00
1.359999999999999876e+00
1.179999999999999938e+00
1.320000000000000062e+00
1.219999999999999973e+00
1.219999999999999973e+00
1.699999999999999956e+00
1.420000000000000151e+00
1.280000000000000249e+00
1.540000000000000258e+00
1.340000000000000302e+00
1.120000000000000107e+00
1.160000000000000142e+00
1.399999999999999911e+00
1.580000000000000071e+00
1.100000000000000089e+00
1.239999999999999769e+00
1.300000000000000044e+00
1.419999999999999929e+00
1.320000000000000062e+00
1.280000000000000027e+00
1.159999999999999920e+00
1.399999999999999911e+00
1.199999999999999734e+00
1.379999999999999893e+00
1.279999999999999805e+00
1.300000000000000044e+00
1.300000000000000266e+00
1.319999999999999840e+00
1.340000000000000302e+00
1.320000000000000284e+00
1.359999999999999876e+00
1.539999999999999813e+00
1.360000000000000098e+00
1.260000000000000231e+00
1.300000000000000266e+00
1.439999999999999947e+00
1.419999999999999929e+00
1.340000000000000080e+00
1.279999999999999805e+00
1.379999999999999893e+00
1.560000000000000053e+00
1.220000000000000195e+00
1.319999999999999840e+00
1.399999999999999689e+00
1.220000000000000195e+00
1.540000000000000036e+00
1.580000000000000293e+00
1.379999999999999671e+00
1.479999999999999982e+00
1.039999999999999813e+00
1.139999999999999902e+00
1.120000000000000107e+00
1.439999999999999947e+00
1.459999999999999964e+00
1.420000000000000373e+00
1.500000000000000000e+00
1.459999999999999964e+00
1.479999999999999982e+00
1.439999999999999947e+00
1.380000000000000115e+00
1.480000000000000204e+00
1.400000000000000133e+00
1.680000000000000160e+00
1.180000000000000160e+00
1.319999999999999840e+00
1.119999999999999885e+00
1.339999999999999858e+00
1.299999999999999822e+00
1.319999999999999840e+00
1.439999999999999947e+00
1.539999999999999813e+00
1.420000000000000151e+00
1.379999999999999893e+00
1.320000000000000062e+00
1.379999999999999893e+00
1.520000000000000018e+00
1.479999999999999982e+00
1.340000000000000080e+00
1.219999999999999973e+00
1.500000000000000000e+00
1.319999999999999840e+00
1.359999999999999876e+00
1.280000000000000027e+00
1.419999999999999929e+00
1.340000000000000080e+00
1.239999999999999991e+00
1.299999999999999822e+00
1.119999999999999885e+00
1.420000000000000373e+00
1.219999999999999973e+00
1.280000000000000027e+00
1.319999999999999840e+00
1.380000000000000115e+00
1.280000000000000027e+00
1.199999999999999956e+00
1.480000000000000204e+00
1.419999999999999929e+00
1.460000000000000187e+00
1.440000000000000169e+00
1.320000000000000062e+00
1.239999999999999991e+00
1.420000000000000151e+00
1.340000000000000302e+00
1.219999999999999973e+00
1.340000000000000080e+00
1.380000000000000338e+00
1.560000000000000053e+00
1.239999999999999991e+00
1.399999999999999911e+00
1.319999999999999840e+00
1.279999999999999805e+00
1.520000000000000018e+00
1.560000000000000053e+00
1.479999999999999982e+00
1.459999999999999964e+00
1.459999999999999964e+00
1.220000000000000195e+00
1.300000000000000044e+00
1.320000000000000062e+00
1.359999999999999876e+00
1.279999999999999805e+00
1.399999999999999911e+00
1.379999999999999893e+00
1.239999999999999991e+00
1.319999999999999840e+00
1.239999999999999991e+00
1.320000000000000062e+00
1.339999999999999858e+00
1.200000000000000400e+00
1.339999999999999858e+00
1.319999999999999840e+00
1.239999999999999991e+00
1.199999999999999956e+00
1.139999999999999902e+00
1.479999999999999982e+00
1.479999999999999982e+00
1.319999999999999840e+00
1.380000000000000338e+00
1.259999999999999787e+00
1.319999999999999840e+00
1.380000000000000115e+00
1.119999999999999885e+00
1.260000000000000009e+00
1.600000000000000089e+00
1.300000000000000266e+00
1.499999999999999778e+00
1.520000000000000240e+00
1.300000000000000044e+00
1.460000000000000409e+00
1.580000000000000071e+00
1.159999999999999920e+00
1.220000000000000195e+00
1.320000000000000062e+00
1.439999999999999947e+00
1.340000000000000302e+00
1.159999999999999920e+00
1.399999999999999911e+00
1.520000000000000018e+00
1.219999999999999973e+00
1.319999999999999840e+00
1.220000000000000195e+00
1.439999999999999947e+00
1.399999999999999911e+00
1.439999999999999947e+00
1.260000000000000009e+00
1.239999999999999991e+00
1.419999999999999929e+00
1.199999999999999956e+00
1.300000000000000044e+00
1.239999999999999991e+00
1.239999999999999769e+00
1.319999999999999840e+00
1.439999999999999947e+00
1.459999999999999742e+00
1.319999999999999840e+00
1.379999999999999893e+00
1.380000000000000115e+00
1.140000000000000124e+00
1.180000000000000160e+00
1.279999999999999805e+00
1.619999999999999885e+00
1.419999999999999929e+00
1.320000000000000062e+00
1.520000000000000018e+00
1.040000000000000036e+00
1.300000000000000266e+00
1.360000000000000098e+00
1.280000000000000249e+00
1.520000000000000018e+00
1.319999999999999840e+00
1.319999999999999840e+00
1.159999999999999920e+00
1.040000000000000036e+00
1.199999999999999956e+00
1.299999999999999822e+00
1.179999999999999938e+00
1.300000000000000044e+00
1.100000000000000089e+00
1.380000000000000115e+00
1.360000000000000098e+00
1.340000000000000080e+00
1.120000000000000107e+00
1.220000000000000195e+00
1.419999999999999707e+00
1.399999999999999911e+00
1.419999999999999929e+00
1.439999999999999947e+00
1.199999999999999956e+00
1.279999999999999805e+00
1.459999999999999964e+00
1.459999999999999964e+00
1.299999999999999822e+00
1.100000000000000089e+00
1.380000000000000115e+00
1.380000000000000115e+00
1.540000000000000258e+00
1.300000000000000044e+00
1.360000000000000098e+00
1.400000000000000133e+00
1.540000000000000258e+00
1.479999999999999982e+00
1.300000000000000266e+00
1.339999999999999858e+00
1.380000000000000338e+00
1.239999999999999991e+00
1.439999999999999947e+00
1.219999999999999973e+00
1.420000000000000151e+00
1.440000000000000169e+00
1.419999999999999929e+00
1.280000000000000027e+00
1.260000000000000009e+00
1.319999999999999840e+00
1.439999999999999947e+00
1.239999999999999769e+00
1.320000000000000062e+00
1.560000000000000053e+00
1.620000000000000329e+00
1.380000000000000115e+00
1.340000000000000080e+00
1.219999999999999973e+00
1.100000000000000089e+00
1.439999999999999947e+00
1.260000000000000231e+00
1.179999999999999938e+00
1.439999999999999947e+00
1.340000000000000080e+00
1.180000000000000160e+00
1.580000000000000071e+00
1.460000000000000187e+00
1.380000000000000115e+00
1.340000000000000080e+00
1.239999999999999991e+00
1.320000000000000062e+00
1.420000000000000151e+00
1.299999999999999822e+00
1.280000000000000027e+00
1.540000000000000036e+00
1.299999999999999822e+00
1.339999999999999858e+00
1.420000000000000151e+00
1.340000000000000080e+00
1.380000000000000115e+00
1.239999999999999991e+00
1.340000000000000302e+00
1.280000000000000027e+00
1.320000000000000062e+00
1.340000000000000080e+00
1.479999999999999982e+00
1.260000000000000009e+00
1.240000000000000213e+00
1.340000000000000080e+00
1.240000000000000213e+00
1.180000000000000160e+00
1.360000000000000098e+00
1.259999999999999787e+00
1.239999999999999991e+00
1.260000000000000009e+00
1.199999999999999956e+00
1.580000000000000071e+00
1.319999999999999840e+00
1.259999999999999787e+00
1.480000000000000204e+00
1.379999999999999893e+00
1.280000000000000027e+00
1.340000000000000080e+00
1.500000000000000000e+00
1.540000000000000036e+00
1.319999999999999840e+00
1.360000000000000098e+00
1.359999999999999876e+00
1.180000000000000160e+00
1.159999999999999920e+00
1.399999999999999911e+00
1.500000000000000000e+00
1.320000000000000062e+00
1.359999999999999876e+00
1.479999999999999982e+00
1.400000000000000133e+00
1.260000000000000009e+00
1.439999999999999947e+00
1.359999999999999876e+00
1.399999999999999911e+00
1.300000000000000266e+00
1.279999999999999805e+00
1.500000000000000000e+00
1.239999999999999991e+00
1.100000000000000089e+00
1.500000000000000222e+00
1.460000000000000409e+00
1.540000000000000036e+00
1.419999999999999929e+00
1.320000000000000062e+00
1.260000000000000009e+00
1.319999999999999840e+00
1.120000000000000329e+00
1.319999999999999840e+00
1.199999999999999956e+00
1.520000000000000018e+00
1.180000000000000160e+00
1.720000000000000195e+00
1.499999999999999778e+00
1.460000000000000187e+00
1.420000000000000151e+00
1.240000000000000213e+00
1.300000000000000266e+00
1.319999999999999840e+00
1.159999999999999920e+00
1.520000000000000240e+00
1.199999999999999956e+00
1.500000000000000000e+00
1.479999999999999982e+00
1.439999999999999947e+00
1.200000000000000178e+00
1.680000000000000160e+00
1.179999999999999938e+00
1.239999999999999769e+00
1.479999999999999982e+00
1.399999999999999911e+00
1.520000000000000018e+00
1.360000000000000098e+00
1.319999999999999840e+00
1.560000000000000053e+00
1.419999999999999929e+00
1.359999999999999876e+00
1.319999999999999840e+00
1.380000000000000115e+00
1.199999999999999734e+00
1.360000000000000098e+00
1.520000000000000018e+00
1.260000000000000009e+00
1.199999999999999734e+00
1.140000000000000124e+00
1.280000000000000249e+00
1.280000000000000027e+00
1.500000000000000000e+00
1.319999999999999840e+00
1.320000000000000062e+00
1.159999999999999920e+00
1.340000000000000080e+00
1.260000000000000231e+00
1.280000000000000027e+00
1.520000000000000018e+00
1.300000000000000044e+00
1.600000000000000089e+00
1.560000000000000053e+00
1.239999999999999991e+00
1.499999999999999778e+00
1.360000000000000098e+00
1.340000000000000080e+00
1.159999999999999920e+00
1.380000000000000115e+00
1.300000000000000266e+00
1.260000000000000009e+00
1.159999999999999920e+00
1.319999999999999840e+00
1.319999999999999840e+00
1.580000000000000293e+00
1.399999999999999911e+00
1.319999999999999840e+00
1.179999999999999938e+00
1.260000000000000009e+00
1.300000000000000044e+00
1.520000000000000018e+00
1.339999999999999858e+00
1.300000000000000266e+00
1.359999999999999876e+00
1.300000000000000044e+00
1.439999999999999947e+00
1.140000000000000124e+00
1.400000000000000133e+00
1.260000000000000231e+00
1.300000000000000044e+00
1.479999999999999982e+00
1.200000000000000178e+00
1.359999999999999876e+00
1.540000000000000036e+00
1.419999999999999929e+00
1.440000000000000169e+00
1.360000000000000098e+00
1.199999999999999956e+00
1.180000000000000160e+00
1.459999999999999742e+00
1.060000000000000053e+00
1.359999999999999876e+00
1.260000000000000231e+00
1.500000000000000222e+00
1.359999999999999876e+00
1.300000000000000044e+00
1.439999999999999947e+00
1.500000000000000444e+00
1.419999999999999929e+00
1.500000000000000222e+00
1.280000000000000027e+00
1.300000000000000044e+00
1.260000000000000231e+00
1.500000000000000000e+00
1.260000000000000231e+00
1.339999999999999858e+00
1.159999999999999920e+00
1.320000000000000062e+00
1.399999999999999911e+00
1.479999999999999982e+00
1.300000000000000266e+00
1.540000000000000258e+00
1.300000000000000044e+00
1.259999999999999787e+00
1.399999999999999911e+00
1.560000000000000053e+00
1.240000000000000213e+00
1.160000000000000142e+00
1.340000000000000302e+00
1.500000000000000000e+00
1.360000000000000098e+00
1.300000000000000044e+00
1.259999999999999787e+00
1.439999999999999947e+00
1.319999999999999840e+00
1.120000000000000107e+00
1.620000000000000329e+00
1.239999999999999769e+00
1.139999999999999902e+00
1.580000000000000071e+00
1.199999999999999734e+00
1.439999999999999947e+00
1.239999999999999991e+00
1.020000000000000018e+00
1.359999999999999876e+00
1.500000000000000000e+00
1.399999999999999911e+00
1.459999999999999964e+00
1.180000000000000160e+00
1.079999999999999849e+00
1.340000000000000080e+00
1.159999999999999920e+00
1.379999999999999893e+00
1.440000000000000169e+00
1.400000000000000133e+00
1.459999999999999964e+00
1.340000000000000302e+00
1.299999999999999822e+00
1.219999999999999973e+00
1.299999999999999822e+00
1.280000000000000027e+00
1.360000000000000098e+00
1.479999999999999982e+00
1.439999999999999947e+00
1.239999999999999991e+00
1.280000000000000027e+00
1.479999999999999982e+00
1.479999999999999982e+00
1.359999999999999876e+00
1.479999999999999982e+00
1.260000000000000231e+00
1.380000000000000115e+00
1.479999999999999982e+00
1.280000000000000027e+00
1.199999999999999956e+00
1.280000000000000027e+00
1.479999999999999982e+00
1.340000000000000080e+00
1.160000000000000142e+00
1.419999999999999929e+00
1.279999999999999805e+00
1.100000000000000089e+00
1.360000000000000098e+00
1.619999999999999885e+00
1.300000000000000044e+00
1.140000000000000124e+00
1.280000000000000027e+00
1.499999999999999778e+00
1.359999999999999876e+00
1.479999999999999982e+00
1.059999999999999831e+00
1.260000000000000009e+00
1.399999999999999911e+00
1.260000000000000009e+00
1.500000000000000222e+00
1.359999999999999876e+00
1.180000000000000160e+00
1.260000000000000009e+00
1.619999999999999885e+00
1.320000000000000062e+00
1.359999999999999876e+00
1.299999999999999822e+00
1.339999999999999858e+00
1.439999999999999947e+00
1.239999999999999991e+00
1.320000000000000062e+00
1.319999999999999840e+00
1.300000000000000044e+00
1.180000000000000160e+00
1.320000000000000062e+00
1.500000000000000000e+00
1.499999999999999778e+00
1.420000000000000151e+00
1.240000000000000213e+00
1.520000000000000018e+00
1.420000000000000151e+00
1.159999999999999920e+00
1.239999999999999991e+00
1.540000000000000258e+00
1.340000000000000302e+00
1.339999999999999636e+00
1.300000000000000266e+00
1.539999999999999813e+00
1.239999999999999991e+00
1.559999999999999831e+00
1.119999999999999885e+00
1.279999999999999805e+00
1.420000000000000151e+00
1.419999999999999929e+00
1.380000000000000115e+00
1.420000000000000151e+00
1.359999999999999876e+00
1.360000000000000098e+00
1.040000000000000036e+00
1.219999999999999973e+00
1.340000000000000302e+00
1.399999999999999911e+00
1.380000000000000115e+00
1.199999999999999956e+00
1.199999999999999734e+00
1.519999999999999796e+00
1.500000000000000222e+00
1.340000000000000080e+00
1.100000000000000089e+00
1.280000000000000027e+00
1.219999999999999973e+00
1.219999999999999973e+00
1.239999999999999991e+00
1.060000000000000053e+00
1.159999999999999698e+00
1.360000000000000098e+00
1.379999999999999893e+00
1.380000000000000115e+00
1.419999999999999929e+00
1.260000000000000231e+00
1.340000000000000080e+00
1.260000000000000231e+00
1.239999999999999991e+00
1.399999999999999911e+00
1.399999999999999911e+00
1.399999999999999911e+00
1.359999999999999876e+00
1.460000000000000187e+00
1.439999999999999947e+00
1.500000000000000222e+00
1.340000000000000080e+00
1.239999999999999991e+00
1.319999999999999840e+00
1.340000000000000302e+00
1.239999999999999991e+00
1.260000000000000009e+00
1.380000000000000115e+00
1.159999999999999920e+00
9.599999999999999645e-01
1.360000000000000098e+00
1.179999999999999938e+00
1.280000000000000027e+00
1.299999999999999822e+00
1.459999999999999742e+00
1.080000000000000071e+00
1.239999999999999991e+00
1.340000000000000080e+00
1.580000000000000071e+00
1.320000000000000062e+00
1.400000000000000133e+00
1.279999999999999805e+00
1.500000000000000222e+00
1.460000000000000187e+00
1.360000000000000098e+00
1.540000000000000036e+00
1.360000000000000098e+00
1.220000000000000195e+00
1.260000000000000231e+00
1.460000000000000187e+00
1.199999999999999956e+00
1.479999999999999982e+00
1.080000000000000071e+00
1.399999999999999911e+00
1.199999999999999956e+00
1.180000000000000160e+00
1.560000000000000053e+00
1.159999999999999698e+00
1.239999999999999769e+00
1.159999999999999920e+00
1.379999999999999893e+00
1.280000000000000027e+00
1.399999999999999911e+00
1.419999999999999929e+00
1.360000000000000320e+00
1.420000000000000151e+00
1.399999999999999911e+00
1.479999999999999982e+00
1.560000000000000053e+00
1.359999999999999876e+00
1.459999999999999964e+00
1.159999999999999920e+00
1.180000000000000160e+00
1.379999999999999671e+00
1.179999999999999938e+00
1.479999999999999982e+00
1.280000000000000249e+00
1.340000000000000080e+00
1.379999999999999671e+00
1.460000000000000187e+00
1.660000000000000142e+00
1.520000000000000018e+00
1.260000000000000009e+00
1.580000000000000071e+00
1.520000000000000018e+00
1.439999999999999947e+00
1.400000000000000133e+00
1.179999999999999938e+00
1.359999999999999876e+00
1.239999999999999769e+00
1.260000000000000009e+00
1.199999999999999956e+00
1.359999999999999876e+00
1.340000000000000080e+00
1.399999999999999911e+00
1.359999999999999876e+00
1.179999999999999938e+00
1.720000000000000195e+00
1.199999999999999956e+00
1.540000000000000036e+00
1.219999999999999973e+00
1.359999999999999876e+00
1.300000000000000044e+00
1.219999999999999973e+00
1.479999999999999982e+00
1.340000000000000302e+00
1.439999999999999947e+00
1.300000000000000044e+00
1.300000000000000044e+00
1.399999999999999911e+00
1.300000000000000044e+00
1.359999999999999876e+00
1.539999999999999813e+00
1.380000000000000115e+00
1.399999999999999911e+00
1.319999999999999840e+00
1.199999999999999956e+00
1.300000000000000044e+00
1.380000000000000115e+00
1.319999999999999840e+00
1.300000000000000044e+00
1.259999999999999787e+00
1.380000000000000338e+00
1.219999999999999973e+00
1.319999999999999840e+00
1.440000000000000169e+00
1.319999999999999840e+00
1.180000000000000160e+00
1.159999999999999920e+00
1.160000000000000142e+00
1.279999999999999805e+00
1.340000000000000080e+00
1.340000000000000302e+00
1.359999999999999876e+00
1.559999999999999831e+00
1.340000000000000080e+00
1.419999999999999929e+00
1.239999999999999991e+00
1.379999999999999893e+00
1.399999999999999911e+00
1.280000000000000027e+00
1.439999999999999947e+00
1.199999999999999956e+00
1.419999999999999929e+00
1.420000000000000151e+00
1.380000000000000115e+00
1.300000000000000044e+00
1.320000000000000062e+00
1.520000000000000018e+00
1.359999999999999876e+00
1.080000000000000071e+00
1.419999999999999929e+00
1.340000000000000080e+00
1.180000000000000160e+00
1.460000000000000187e+00
1.479999999999999982e+00
1.319999999999999840e+00
1.579999999999999849e+00
1.180000000000000160e+00
1.320000000000000062e+00
1.379999999999999671e+00
1.420000000000000151e+00
1.380000000000000115e+00
1.199999999999999956e+00
1.380000000000000115e+00
1.399999999999999911e+00
1.500000000000000222e+00
1.199999999999999734e+00
1.500000000000000000e+00
1.500000000000000000e+00
1.439999999999999947e+00
1.239999999999999991e+00
1.279999999999999805e+00
1.520000000000000018e+00
1.439999999999999947e+00
1.440000000000000169e+00
1.220000000000000195e+00
1.420000000000000151e+00
1.119999999999999885e+00
1.380000000000000115e+00
1.479999999999999982e+00
1.300000000000000044e+00
1.520000000000000018e+00
1.459999999999999964e+00
1.379999999999999893e+00
1.500000000000000222e+00
1.360000000000000098e+00
1.500000000000000222e+00
1.500000000000000000e+00
1.579999999999999849e+00
1.420000000000000151e+00
1.260000000000000009e+00
1.280000000000000027e+00
1.359999999999999876e+00
1.199999999999999734e+00
1.379999999999999893e+00
1.199999999999999956e+00
1.320000000000000062e+00
1.500000000000000222e+00
1.199999999999999956e+00
1.560000000000000053e+00
1.320000000000000062e+00
1.279999999999999805e+00
1.500000000000000000e+00
1.420000000000000151e+00
1.119999999999999885e+00
1.359999999999999876e+00
1.520000000000000018e+00
1.040000000000000036e+00
1.479999999999999982e+00
1.280000000000000249e+00
1.199999999999999956e+00
1.239999999999999991e+00
1.379999999999999893e+00
1.319999999999999840e+00
1.379999999999999893e+00
1.280000000000000027e+00
1.220000000000000195e+00
1.380000000000000115e+00
1.219999999999999973e+00
1.220000000000000195e+00
1.460000000000000187e+00
1.260000000000000009e+00
1.600000000000000089e+00
1.320000000000000062e+00
1.380000000000000115e+00
1.320000000000000062e+00
1.439999999999999947e+00
1.399999999999999911e+00
1.280000000000000027e+00
1.340000000000000080e+00
1.479999999999999982e+00
1.479999999999999982e+00
1.080000000000000071e+00
1.280000000000000027e+00
1.180000000000000160e+00
1.419999999999999929e+00
1.260000000000000231e+00
1.199999999999999734e+00
1.299999999999999822e+00
1.500000000000000000e+00
1.340000000000000080e+00
9.000000000000000222e-01
1.399999999999999911e+00
1.300000000000000266e+00
1.319999999999999840e+00
1.479999999999999982e+00
1.200000000000000178e+00
1.520000000000000018e+00
1.459999999999999742e+00
1.139999999999999902e+00
1.320000000000000062e+00
1.260000000000000009e+00
1.340000000000000302e+00
1.120000000000000107e+00
1.300000000000000266e+00
1.180000000000000160e+00
1.140000000000000124e+00
1.479999999999999982e+00
1.100000000000000089e+00
1.539999999999999813e+00
1.419999999999999929e+00
1.479999999999999982e+00
1.140000000000000124e+00
1.340000000000000302e+00
1.359999999999999876e+00
1.439999999999999947e+00
1.399999999999999911e+00
1.340000000000000080e+00
1.340000000000000080e+00
1.239999999999999991e+00
1.300000000000000044e+00
1.339999999999999858e+00
1.420000000000000373e+00
1.420000000000000151e+00
1.340000000000000080e+00
1.219999999999999973e+00
1.459999999999999964e+00
1.659999999999999698e+00
1.320000000000000062e+00
1.460000000000000187e+00
1.140000000000000124e+00
1.560000000000000053e+00
1.299999999999999822e+00
1.339999999999999858e+00
1.479999999999999982e+00
1.280000000000000027e+00
1.359999999999999876e+00
1.219999999999999973e+00
1.339999999999999858e+00
1.159999999999999920e+00
1.280000000000000027e+00
1.239999999999999769e+00
1.299999999999999822e+00
1.619999999999999885e+00
1.040000000000000036e+00
1.359999999999999876e+00
1.439999999999999947e+00
1.280000000000000027e+00
1.280000000000000027e+00
1.239999999999999769e+00
1.379999999999999893e+00
1.219999999999999973e+00
1.339999999999999858e+00
1.319999999999999840e+00
1.419999999999999929e+00
1.400000000000000133e+00
1.199999999999999956e+00
1.499999999999999778e+00
1.280000000000000027e+00
1.260000000000000009e+00
1.300000000000000044e+00
1.500000000000000000e+00
1.319999999999999840e+00
1.399999999999999911e+00
1.280000000000000027e+00
1.060000000000000053e+00
1.560000000000000053e+00
1.260000000000000009e+00
1.479999999999999982e+00
1.399999999999999911e+00
1.499999999999999556e+00
1.140000000000000124e+00
1.500000000000000000e+00
1.399999999999999911e+00
1.520000000000000018e+00
1.260000000000000009e+00
1.439999999999999947e+00
1.020000000000000018e+00
1.300000000000000044e+00
1.699999999999999956e+00
1.500000000000000000e+00
1.020000000000000018e+00
1.359999999999999876e+00
1.239999999999999991e+00
1.379999999999999893e+00
1.399999999999999911e+00
1.399999999999999911e+00
1.159999999999999920e+00
1.560000000000000053e+00
1.359999999999999876e+00
1.139999999999999902e+00
1.179999999999999938e+00
1.140000000000000124e+00
1.560000000000000053e+00
1.300000000000000044e+00
1.400000000000000133e+00
1.359999999999999876e+00
1.300000000000000044e+00
1.380000000000000115e+00
1.319999999999999840e+00
1.320000000000000062e+00
1.219999999999999973e+00
1.279999999999999805e+00
1.380000000000000115e+00
1.520000000000000018e+00
1.239999999999999769e+00
1.380000000000000115e+00
1.399999999999999911e+00
1.300000000000000044e+00
1.159999999999999698e+00
1.479999999999999982e+00
1.200000000000000178e+00
1.179999999999999938e+00
1.199999999999999956e+00
1.320000000000000062e+00
1.459999999999999964e+00
1.119999999999999885e+00
1.380000000000000115e+00
1.359999999999999876e+00
1.239999999999999769e+00
1.199999999999999734e+00
1.239999999999999991e+00
1.540000000000000036e+00
1.439999999999999947e+00
1.319999999999999840e+00
1.399999999999999911e+00
1.340000000000000080e+00
1.239999999999999769e+00
1.199999999999999956e+00
1.060000000000000053e+00
1.379999999999999893e+00
1.080000000000000071e+00
1.459999999999999742e+00
1.239999999999999769e+00
1.319999999999999840e+00
1.259999999999999787e+00
1.239999999999999769e+00
1.260000000000000009e+00
1.400000000000000133e+00
1.220000000000000195e+00
1.199999999999999956e+00
1.379999999999999893e+00
1.379999999999999893e+00
1.180000000000000160e+00
1.420000000000000151e+00
1.400000000000000133e+00
1.439999999999999947e+00
1.260000000000000009e+00
1.239999999999999991e+00
1.680000000000000160e+00
1.099999999999999867e+00
1.359999999999999876e+00
1.680000000000000160e+00
1.520000000000000018e+00
1.119999999999999885e+00
1.480000000000000204e+00
1.359999999999999876e+00
1.520000000000000018e+00
1.179999999999999716e+00
1.340000000000000080e+00
1.260000000000000231e+00
1.319999999999999840e+00
1.220000000000000195e+00
1.340000000000000302e+00
1.580000000000000293e+00
1.219999999999999973e+00
1.060000000000000053e+00
1.599999999999999645e+00
1.479999999999999760e+00
1.500000000000000000e+00
1.420000000000000151e+00
1.300000000000000044e+00
1.460000000000000187e+00
1.380000000000000115e+00
1.340000000000000080e+00
1.340000000000000080e+00
1.400000000000000133e+00
1.319999999999999840e+00
1.199999999999999956e+00
1.239999999999999991e+00
1.340000000000000080e+00
1.260000000000000009e+00
1.280000000000000249e+00
1.320000000000000062e+00
1.379999999999999893e+00
1.400000000000000133e+00
1.400000000000000133e+00
1.140000000000000124e+00
1.220000000000000195e+00
1.399999999999999911e+00
1.260000000000000231e+00
1.340000000000000080e+00
1.280000000000000027e+00
1.099999999999999867e+00
1.399999999999999911e+00
1.219999999999999973e+00
1.500000000000000000e+00
1.119999999999999885e+00
1.479999999999999982e+00
1.280000000000000027e+00
1.379999999999999893e+00
1.180000000000000160e+00
1.119999999999999885e+00
1.540000000000000036e+00
1.300000000000000266e+00
1.459999999999999964e+00
1.619999999999999885e+00
1.300000000000000044e+00
1.340000000000000080e+00
1.120000000000000107e+00
1.440000000000000169e+00
1.459999999999999964e+00
1.399999999999999911e+00
1.380000000000000115e+00
1.340000000000000080e+00
1.239999999999999991e+00
1.319999999999999840e+00
1.200000000000000178e+00
1.140000000000000124e+00
1.319999999999999840e+00
1.439999999999999947e+00
1.279999999999999805e+00
1.479999999999999982e+00
1.359999999999999876e+00
1.560000000000000053e+00
1.559999999999999831e+00
1.600000000000000089e+00
1.279999999999999805e+00
1.319999999999999840e+00
1.439999999999999947e+00
1.300000000000000044e+00
1.600000000000000089e+00
1.400000000000000133e+00
1.340000000000000080e+00
1.380000000000000115e+00
1.660000000000000142e+00
1.479999999999999982e+00
1.360000000000000098e+00
1.299999999999999822e+00
1.340000000000000080e+00
1.160000000000000142e+00
1.340000000000000080e+00
1.420000000000000151e+00
1.279999999999999805e+00
1.219999999999999973e+00
1.160000000000000142e+00
1.179999999999999938e+00
1.459999999999999964e+00
1.340000000000000080e+00
1.399999999999999911e+00
1.379999999999999893e+00
1.260000000000000009e+00
1.520000000000000018e+00
1.340000000000000302e+00
1.179999999999999938e+00
1.459999999999999964e+00
1.300000000000000044e+00
1.500000000000000000e+00
1.319999999999999840e+00
1.439999999999999947e+00
1.520000000000000240e+00
1.520000000000000018e+00
1.199999999999999956e+00
1.440000000000000169e+00
1.219999999999999973e+00
1.280000000000000027e+00
1.180000000000000160e+00
1.439999999999999947e+00
1.300000000000000044e+00
1.220000000000000195e+00
1.180000000000000160e+00
1.280000000000000027e+00
1.319999999999999840e+00
1.279999999999999805e+00
1.420000000000000151e+00
1.460000000000000187e+00
1.419999999999999929e+00
1.680000000000000160e+00
1.439999999999999947e+00
1.219999999999999973e+00
1.439999999999999947e+00
1.300000000000000044e+00
1.260000000000000231e+00
1.359999999999999876e+00
1.339999999999999858e+00
1.260000000000000009e+00
1.320000000000000284e+00
1.320000000000000284e+00
1.300000000000000266e+00
1.359999999999999876e+00
1.500000000000000000e+00
1.239999999999999991e+00
1.219999999999999973e+00
1.500000000000000222e+00
1.360000000000000098e+00
1.340000000000000080e+00
1.340000000000000080e+00
1.159999999999999920e+00
1.159999999999999698e+00
1.459999999999999964e+00
1.440000000000000169e+00
1.219999999999999973e+00
1.279999999999999805e+00
1.180000000000000160e+00
1.460000000000000187e+00
1.420000000000000151e+00
1.479999999999999760e+00
1.699999999999999734e+00
1.300000000000000044e+00
1.300000000000000044e+00
1.119999999999999885e+00
1.339999999999999858e+00
1.339999999999999858e+00
1.239999999999999991e+00
1.379999999999999893e+00
1.279999999999999805e+00
1.260000000000000231e+00
1.399999999999999911e+00
1.500000000000000000e+00
1.419999999999999929e+00
1.359999999999999876e+00
1.319999999999999840e+00
1.099999999999999867e+00
1.439999999999999947e+00
1.140000000000000124e+00
1.359999999999999876e+00
1.239999999999999991e+00
1.400000000000000133e+00
1.439999999999999947e+00
1.540000000000000258e+00
1.400000000000000133e+00
1.439999999999999947e+00
1.260000000000000231e+00
1.279999999999999805e+00
1.060000000000000053e+00
1.360000000000000098e+00
1.359999999999999876e+00
1.379999999999999893e+00
1.140000000000000124e+00
1.520000000000000018e+00
1.400000000000000133e+00
1.419999999999999929e+00
1.359999999999999876e+00
1.199999999999999734e+00
1.220000000000000195e+00
1.220000000000000195e+00
1.339999999999999858e+00
1.319999999999999840e+00
1.220000000000000195e+00
1.399999999999999911e+00
1.459999999999999964e+00
1.340000000000000080e+00
1.279999999999999805e+00
1.159999999999999920e+00
1.360000000000000098e+00
1.260000000000000231e+00
1.100000000000000089e+00
1.320000000000000062e+00
1.359999999999999876e+00
1.460000000000000187e+00
1.279999999999999805e+00
1.399999999999999911e+00
1.280000000000000027e+00
1.159999999999999920e+00
1.320000000000000062e+00
1.420000000000000151e+00
1.620000000000000329e+00
1.319999999999999840e+00
1.319999999999999840e+00
1.319999999999999840e+00
1.440000000000000169e+00
1.119999999999999885e+00
1.599999999999999867e+00
1.220000000000000195e+00
1.279999999999999805e+00
1.140000000000000124e+00
1.300000000000000044e+00
1.500000000000000000e+00
1.540000000000000036e+00
1.140000000000000124e+00
1.479999999999999982e+00
1.159999999999999920e+00
1.419999999999999929e+00
1.280000000000000027e+00
1.340000000000000080e+00
1.420000000000000151e+00
1.279999999999999805e+00
1.319999999999999840e+00
1.459999999999999964e+00
1.259999999999999787e+00
1.420000000000000151e+00
1.459999999999999964e+00
1.579999999999999849e+00
1.260000000000000009e+00
1.440000000000000169e+00
1.239999999999999991e+00
1.219999999999999973e+00
1.660000000000000142e+00
1.340000000000000080e+00
1.120000000000000107e+00
1.359999999999999876e+00
1.460000000000000187e+00
1.379999999999999893e+00
1.219999999999999973e+00
1.300000000000000044e+00
1.560000000000000053e+00
1.440000000000000169e+00
1.359999999999999876e+00
1.200000000000000178e+00
1.159999999999999920e+00
1.300000000000000044e+00
1.300000000000000044e+00
1.459999999999999964e+00
1.340000000000000080e+00
1.360000000000000098e+00
1.380000000000000115e+00
1.439999999999999947e+00
1.199999999999999956e+00
1.520000000000000018e+00
1.140000000000000124e+00
1.320000000000000062e+00
1.159999999999999920e+00
1.520000000000000018e+00
1.359999999999999876e+00
1.199999999999999956e+00
1.140000000000000124e+00
1.199999999999999734e+00
1.260000000000000009e+00
1.280000000000000027e+00
1.340000000000000080e+00
1.219999999999999973e+00
1.520000000000000018e+00
1.639999999999999902e+00
1.460000000000000409e+00
1.359999999999999876e+00
1.119999999999999885e+00
1.300000000000000044e+00
1.340000000000000080e+00
1.140000000000000124e+00
1.419999999999999707e+00
1.479999999999999982e+00
1.240000000000000213e+00
1.219999999999999973e+00
1.419999999999999929e+00
1.340000000000000080e+00
1.239999999999999769e+00
1.439999999999999947e+00
1.260000000000000009e+00
1.399999999999999911e+00
1.239999999999999991e+00
1.399999999999999911e+00
1.359999999999999876e+00
1.460000000000000187e+00
1.180000000000000160e+00
1.359999999999999876e+00
1.399999999999999911e+00
1.380000000000000338e+00
1.560000000000000053e+00
1.200000000000000178e+00
1.280000000000000027e+00
1.479999999999999982e+00
1.520000000000000018e+00
1.139999999999999902e+00
1.360000000000000098e+00
1.280000000000000027e+00
1.180000000000000160e+00
1.340000000000000080e+00
1.460000000000000187e+00
1.580000000000000071e+00
1.340000000000000080e+00
1.439999999999999947e+00
1.459999999999999964e+00
1.380000000000000115e+00
1.360000000000000098e+00
1.280000000000000027e+00
1.320000000000000062e+00
1.219999999999999973e+00
1.260000000000000231e+00
1.379999999999999893e+00
1.260000000000000231e+00
1.219999999999999973e+00
1.359999999999999876e+00
1.319999999999999840e+00
1.219999999999999973e+00
1.219999999999999973e+00
1.199999999999999956e+00
1.379999999999999893e+00
1.199999999999999734e+00
1.359999999999999876e+00
1.199999999999999956e+00
1.399999999999999911e+00
1.599999999999999867e+00
1.359999999999999876e+00
1.360000000000000098e+00
1.439999999999999947e+00
1.239999999999999991e+00
1.499999999999999778e+00
1.239999999999999991e+00
1.179999999999999938e+00
1.199999999999999734e+00
1.399999999999999911e+00
1.420000000000000373e+00
1.279999999999999805e+00
1.420000000000000151e+00
1.140000000000000124e+00
1.460000000000000187e+00
1.460000000000000187e+00
1.479999999999999982e+00
1.280000000000000027e+00
1.140000000000000124e+00
1.340000000000000080e+00
1.460000000000000187e+00
1.419999999999999929e+00
1.260000000000000231e+00
1.500000000000000222e+00
1.199999999999999734e+00
1.159999999999999920e+00
1.340000000000000302e+00
1.319999999999999840e+00
1.479999999999999982e+00
1.280000000000000027e+00
1.620000000000000329e+00
1.080000000000000071e+00
1.340000000000000302e+00
1.439999999999999947e+00
1.280000000000000027e+00
1.340000000000000080e+00
1.220000000000000195e+00
1.300000000000000044e+00
1.439999999999999947e+00
1.319999999999999840e+00
1.339999999999999858e+00
1.439999999999999725e+00
1.239999999999999991e+00
1.159999999999999698e+00
1.300000000000000266e+00
1.340000000000000080e+00
1.239999999999999769e+00
1.459999999999999964e+00
1.199999999999999734e+00
1.219999999999999973e+00
1.219999999999999973e+00
1.300000000000000044e+00
1.100000000000000089e+00
1.279999999999999805e+00
1.399999999999999911e+00
1.300000000000000044e+00
1.500000000000000222e+00
1.199999999999999956e+00
1.479999999999999982e+00
1.020000000000000018e+00
1.359999999999999876e+00
1.360000000000000098e+00
1.319999999999999840e+00
1.319999999999999840e+00
1.179999999999999938e+00
1.560000000000000053e+00
1.239999999999999991e+00
1.460000000000000187e+00
1.359999999999999876e+00
1.279999999999999805e+00
1.359999999999999876e+00
1.419999999999999929e+00
1.379999999999999893e+00
1.300000000000000044e+00
1.399999999999999911e+00
1.439999999999999947e+00
1.440000000000000169e+00
1.079999999999999849e+00
1.479999999999999982e+00
1.320000000000000062e+00
1.699999999999999956e+00
1.219999999999999973e+00
1.340000000000000080e+00
1.560000000000000053e+00
1.339999999999999858e+00
1.320000000000000062e+00
1.359999999999999876e+00
1.479999999999999982e+00
1.500000000000000000e+00
1.340000000000000302e+00
1.399999999999999911e+00
1.419999999999999929e+00
1.319999999999999840e+00
1.460000000000000187e+00
1.200000000000000178e+00
1.520000000000000018e+00
1.239999999999999991e+00
1.300000000000000044e+00
1.439999999999999947e+00
1.340000000000000080e+00
1.640000000000000124e+00
1.420000000000000373e+00
1.300000000000000044e+00
1.180000000000000160e+00
1.439999999999999947e+00
1.239999999999999991e+00
1.460000000000000187e+00
1.179999999999999938e+00
1.459999999999999964e+00
1.420000000000000151e+00
1.339999999999999858e+00
1.260000000000000231e+00
1.380000000000000115e+00
1.239999999999999991e+00
1.520000000000000018e+00
1.280000000000000027e+00
1.399999999999999911e+00
1.479999999999999982e+00
1.540000000000000036e+00
1.119999999999999662e+00
1.620000000000000329e+00
1.359999999999999876e+00
1.439999999999999947e+00
1.459999999999999964e+00
1.279999999999999805e+00
1.219999999999999973e+00
1.660000000000000142e+00
1.280000000000000027e+00
1.500000000000000222e+00
1.319999999999999840e+00
1.439999999999999947e+00
1.320000000000000062e+00
1.279999999999999805e+00
1.080000000000000071e+00
1.439999999999999947e+00
1.460000000000000409e+00
1.619999999999999885e+00
1.060000000000000053e+00
1.340000000000000080e+00
1.120000000000000107e+00
1.299999999999999822e+00
1.459999999999999964e+00
1.439999999999999947e+00
1.239999999999999991e+00
1.159999999999999920e+00
1.179999999999999938e+00
1.399999999999999911e+00
1.339999999999999858e+00
1.199999999999999956e+00
1.419999999999999929e+00
1.399999999999999911e+00
1.279999999999999805e+00
1.260000000000000009e+00
1.159999999999999920e+00
1.379999999999999893e+00
1.300000000000000044e+00
1.359999999999999876e+00
1.459999999999999742e+00
1.199999999999999734e+00
1.260000000000000009e+00
1.520000000000000018e+00
1.240000000000000213e+00
1.359999999999999876e+00
1.260000000000000009e+00
1.040000000000000036e+00
1.340000000000000080e+00
1.359999999999999876e+00
1.300000000000000044e+00
1.439999999999999947e+00
1.359999999999999876e+00
1.180000000000000160e+00
1.280000000000000027e+00
1.279999999999999805e+00
1.320000000000000062e+00
1.239999999999999991e+00
1.319999999999999840e+00
1.520000000000000018e+00
1.179999999999999938e+00
1.199999999999999956e+00
1.479999999999999982e+00
1.100000000000000089e+00
1.419999999999999929e+00
1.360000000000000098e+00
1.560000000000000053e+00
1.399999999999999911e+00
1.399999999999999911e+00
1.199999999999999956e+00
1.359999999999999876e+00
1.179999999999999938e+00
1.300000000000000266e+00
1.179999999999999938e+00
1.520000000000000018e+00
1.320000000000000062e+00
1.359999999999999876e+00
1.360000000000000098e+00
1.140000000000000124e+00
1.459999999999999964e+00
1.399999999999999911e+00
1.300000000000000044e+00
1.479999999999999982e+00
1.180000000000000160e+00
1.280000000000000027e+00
1.339999999999999858e+00
1.339999999999999858e+00
1.220000000000000195e+00
1.180000000000000160e+00
1.479999999999999982e+00
1.579999999999999849e+00
1.399999999999999911e+00
1.020000000000000018e+00
1.100000000000000089e+00
1.479999999999999982e+00
1.339999999999999858e+00
1.540000000000000258e+00
1.300000000000000044e+00
1.179999999999999938e+00
1.520000000000000018e+00
1.199999999999999956e+00
1.399999999999999911e+00
1.439999999999999947e+00
1.280000000000000027e+00
1.279999999999999805e+00
1.439999999999999947e+00
1.359999999999999876e+00
1.699999999999999956e+00
1.319999999999999840e+00
1.600000000000000089e+00
1.140000000000000124e+00
1.180000000000000160e+00
1.379999999999999671e+00
1.400000000000000133e+00
1.500000000000000000e+00
1.340000000000000302e+00
1.459999999999999964e+00
1.319999999999999840e+00
1.239999999999999991e+00
1.300000000000000266e+00
1.300000000000000044e+00
1.359999999999999876e+00
1.219999999999999751e+00
1.239999999999999991e+00
1.199999999999999956e+00
1.320000000000000062e+00
1.419999999999999485e+00
1.560000000000000053e+00
1.380000000000000115e+00
1.420000000000000151e+00
1.520000000000000018e+00
1.320000000000000062e+00
1.159999999999999698e+00
1.239999999999999769e+00
1.439999999999999947e+00
1.260000000000000231e+00
1.380000000000000115e+00
1.359999999999999876e+00
1.159999999999999920e+00
1.220000000000000195e+00
1.479999999999999760e+00
1.380000000000000115e+00
1.239999999999999769e+00
1.340000000000000080e+00
1.399999999999999911e+00
1.300000000000000044e+00
1.300000000000000266e+00
1.399999999999999911e+00
1.199999999999999956e+00
1.379999999999999893e+00
1.179999999999999938e+00
1.240000000000000213e+00
1.500000000000000000e+00
1.460000000000000187e+00
1.439999999999999947e+00
1.399999999999999911e+00
1.159999999999999920e+00
1.380000000000000115e+00
1.560000000000000053e+00
1.279999999999999805e+00
1.179999999999999938e+00
1.280000000000000027e+00
1.340000000000000080e+00
1.460000000000000187e+00
1.139999999999999902e+00
1.179999999999999938e+00
1.219999999999999973e+00
1.159999999999999920e+00
1.399999999999999911e+00
1.239999999999999769e+00
1.520000000000000018e+00
1.520000000000000018e+00
1.300000000000000044e+00
1.300000000000000266e+00
1.399999999999999911e+00
1.319999999999999840e+00
1.560000000000000053e+00
1.140000000000000124e+00
1.340000000000000080e+00
1.300000000000000266e+00
1.600000000000000089e+00
1.260000000000000009e+00
1.520000000000000018e+00
1.119999999999999885e+00
1.379999999999999893e+00
1.379999999999999893e+00
1.379999999999999893e+00
1.399999999999999911e+00
1.160000000000000142e+00
1.399999999999999911e+00
1.520000000000000018e+00
1.560000000000000053e+00
1.320000000000000062e+00
1.440000000000000169e+00
1.340000000000000080e+00
1.380000000000000115e+00
1.260000000000000009e+00
1.540000000000000258e+00
1.600000000000000311e+00
1.079999999999999849e+00
1.439999999999999947e+00
1.219999999999999973e+00
1.520000000000000018e+00
1.400000000000000133e+00
1.340000000000000080e+00
1.420000000000000151e+00
1.300000000000000044e+00
1.499999999999999778e+00
1.399999999999999911e+00
1.479999999999999982e+00
1.620000000000000329e+00
1.320000000000000062e+00
1.379999999999999893e+00
1.239999999999999991e+00
1.520000000000000018e+00
1.379999999999999893e+00
1.280000000000000027e+00
1.479999999999999982e+00
1.260000000000000231e+00
1.479999999999999982e+00
1.340000000000000080e+00
1.360000000000000098e+00
1.299999999999999822e+00
1.179999999999999938e+00
1.320000000000000062e+00
1.359999999999999876e+00
1.479999999999999982e+00
1.199999999999999956e+00
1.259999999999999787e+00
1.560000000000000053e+00
1.360000000000000098e+00
1.560000000000000053e+00
1.119999999999999885e+00
1.260000000000000231e+00
1.219999999999999973e+00
1.619999999999999885e+00
1.360000000000000098e+00
1.360000000000000098e+00
1.439999999999999947e+00
1.380000000000000115e+00
1.360000000000000098e+00
1.320000000000000284e+00
1.199999999999999956e+00
1.340000000000000080e+00
1.560000000000000053e+00
1.319999999999999840e+00
1.359999999999999876e+00
1.560000000000000053e+00
1.139999999999999902e+00
1.479999999999999982e+00
1.360000000000000098e+00
1.300000000000000266e+00
1.460000000000000409e+00
1.300000000000000044e+00
1.159999999999999920e+00
1.500000000000000222e+00
1.359999999999999876e+00
1.340000000000000302e+00
1.459999999999999964e+00
1.060000000000000053e+00
1.399999999999999911e+00
1.400000000000000133e+00
1.419999999999999707e+00
1.600000000000000089e+00
1.380000000000000115e+00
1.300000000000000044e+00
1.200000000000000178e+00
1.500000000000000000e+00
1.500000000000000000e+00
1.520000000000000018e+00
1.260000000000000009e+00
1.459999999999999964e+00
1.219999999999999973e+00
1.299999999999999822e+00
1.120000000000000107e+00
1.179999999999999716e+00
1.340000000000000080e+00
1.300000000000000044e+00
1.340000000000000080e+00
1.280000000000000027e+00
1.500000000000000000e+00
1.500000000000000222e+00
1.379999999999999893e+00
1.340000000000000080e+00
1.239999999999999991e+00
1.220000000000000195e+00
1.399999999999999911e+00
1.459999999999999520e+00
1.219999999999999973e+00
1.199999999999999956e+00
1.219999999999999973e+00
1.400000000000000133e+00
1.199999999999999734e+00
1.000000000000000000e+00
1.399999999999999911e+00
1.360000000000000098e+00
1.439999999999999947e+00
1.360000000000000320e+00
1.359999999999999876e+00
1.480000000000000204e+00
1.300000000000000044e+00
1.279999999999999805e+00
1.340000000000000080e+00
1.260000000000000009e+00
1.359999999999999876e+00
1.479999999999999982e+00
1.320000000000000062e+00
1.279999999999999805e+00
1.339999999999999858e+00
1.300000000000000044e+00
1.419999999999999929e+00
1.399999999999999911e+00
1.419999999999999929e+00
1.379999999999999893e+00
1.560000000000000053e+00
1.519999999999999796e+00
1.340000000000000080e+00
1.439999999999999947e+00
1.300000000000000266e+00
1.279999999999999805e+00
1.479999999999999982e+00
1.439999999999999947e+00
1.420000000000000151e+00
1.400000000000000133e+00
1.079999999999999849e+00
1.359999999999999876e+00
1.119999999999999885e+00
1.379999999999999893e+00
1.380000000000000115e+00
1.380000000000000115e+00
1.239999999999999769e+00
1.360000000000000098e+00
1.400000000000000133e+00
1.500000000000000000e+00
1.299999999999999822e+00
1.199999999999999734e+00
1.379999999999999893e+00
1.320000000000000062e+00
1.179999999999999938e+00
1.220000000000000195e+00
1.040000000000000036e+00
1.420000000000000151e+00
1.199999999999999956e+00
1.179999999999999938e+00
1.420000000000000151e+00
1.100000000000000089e+00
1.600000000000000089e+00
1.100000000000000089e+00
1.500000000000000000e+00
1.419999999999999929e+00
1.380000000000000338e+00
1.239999999999999991e+00
1.300000000000000266e+00
1.260000000000000009e+00
1.239999999999999991e+00
1.240000000000000213e+00
1.260000000000000231e+00
1.199999999999999734e+00
1.479999999999999982e+00
1.340000000000000080e+00
1.540000000000000036e+00
1.260000000000000009e+00
1.399999999999999911e+00
1.159999999999999698e+00
1.359999999999999876e+00
1.299999999999999822e+00
1.359999999999999876e+00
1.239999999999999991e+00
1.219999999999999973e+00
1.459999999999999964e+00
1.120000000000000329e+00
1.180000000000000160e+00
1.520000000000000018e+00
1.180000000000000160e+00
1.239999999999999991e+00
1.539999999999999813e+00
1.540000000000000036e+00
1.380000000000000115e+00
1.179999999999999938e+00
1.319999999999999840e+00
1.260000000000000231e+00
1.399999999999999911e+00
1.179999999999999938e+00
1.359999999999999876e+00
1.139999999999999902e+00
1.220000000000000195e+00
1.459999999999999964e+00
1.400000000000000133e+00
1.300000000000000044e+00
1.059999999999999831e+00
1.359999999999999876e+00
1.380000000000000115e+00
1.300000000000000044e+00
1.439999999999999947e+00
1.219999999999999751e+00
1.199999999999999734e+00
1.359999999999999876e+00
1.339999999999999858e+00
1.419999999999999929e+00
1.360000000000000098e+00
1.319999999999999840e+00
1.139999999999999902e+00
1.300000000000000044e+00
1.260000000000000231e+00
1.239999999999999991e+00
1.280000000000000027e+00
1.420000000000000151e+00
1.459999999999999742e+00
1.420000000000000151e+00
1.420000000000000373e+00
1.319999999999999840e+00
1.479999999999999982e+00
1.220000000000000195e+00
1.320000000000000062e+00
1.120000000000000107e+00
1.399999999999999911e+00
1.260000000000000231e+00
1.260000000000000009e+00
1.220000000000000195e+00
1.260000000000000009e+00
1.319999999999999840e+00
1.280000000000000249e+00
1.339999999999999858e+00
1.340000000000000080e+00
1.400000000000000133e+00
1.340000000000000080e+00
1.479999999999999982e+00
1.319999999999999840e+00
1.080000000000000071e+00
1.379999999999999893e+00
1.260000000000000009e+00
1.300000000000000266e+00
1.359999999999999876e+00
1.179999999999999938e+00
1.320000000000000062e+00
1.260000000000000009e+00
1.339999999999999858e+00
1.219999999999999973e+00
1.540000000000000258e+00
1.280000000000000027e+00
1.120000000000000107e+00
1.359999999999999876e+00
1.340000000000000302e+00
1.419999999999999929e+00
1.359999999999999876e+00
1.359999999999999876e+00
1.239999999999999991e+00
1.280000000000000027e+00
1.260000000000000009e+00
1.420000000000000151e+00
1.399999999999999911e+00
1.459999999999999964e+00
1.299999999999999822e+00
1.359999999999999876e+00
1.260000000000000009e+00
1.280000000000000027e+00
1.399999999999999911e+00
1.340000000000000302e+00
1.380000000000000115e+00
1.500000000000000000e+00
1.520000000000000018e+00
1.420000000000000151e+00
1.400000000000000133e+00
1.480000000000000204e+00
1.340000000000000302e+00
1.379999999999999671e+00
1.360000000000000098e+00
1.199999999999999956e+00
1.439999999999999947e+00
1.060000000000000053e+00
1.340000000000000080e+00
1.560000000000000053e+00
1.220000000000000195e+00
1.460000000000000187e+00
1.359999999999999876e+00
1.339999999999999858e+00
1.279999999999999805e+00
1.279999999999999805e+00
1.539999999999999813e+00
1.319999999999999840e+00
1.459999999999999964e+00
1.220000000000000195e+00
1.220000000000000195e+00
1.380000000000000115e+00
1.260000000000000009e+00
1.359999999999999876e+00
1.319999999999999840e+00
1.320000000000000284e+00
1.379999999999999893e+00
1.219999999999999973e+00
1.199999999999999734e+00
1.300000000000000266e+00
1.279999999999999805e+00
1.319999999999999840e+00
1.260000000000000231e+00
1.219999999999999973e+00
1.600000000000000089e+00
1.219999999999999973e+00
1.239999999999999769e+00
1.280000000000000027e+00
1.340000000000000080e+00
1.060000000000000053e+00
1.360000000000000098e+00
1.620000000000000329e+00
1.139999999999999902e+00
1.259999999999999787e+00
1.159999999999999920e+00
1.439999999999999947e+00
1.199999999999999956e+00
1.239999999999999991e+00
1.339999999999999858e+00
1.340000000000000302e+00
1.340000000000000080e+00
1.399999999999999911e+00
1.320000000000000062e+00
1.079999999999999849e+00
1.280000000000000027e+00
1.640000000000000124e+00
1.260000000000000231e+00
1.340000000000000080e+00
1.260000000000000009e+00
1.120000000000000107e+00
1.340000000000000080e+00
1.479999999999999982e+00
1.380000000000000115e+00
1.620000000000000329e+00
1.179999999999999938e+00
1.260000000000000009e+00
1.420000000000000151e+00
1.359999999999999876e+00
1.380000000000000338e+00
1.260000000000000009e+00
1.439999999999999947e+00
1.219999999999999973e+00
1.319999999999999840e+00
1.180000000000000160e+00
1.080000000000000071e+00
1.279999999999999805e+00
1.259999999999999787e+00
1.560000000000000053e+00
1.280000000000000027e+00
1.479999999999999982e+00
1.239999999999999769e+00
1.079999999999999849e+00
1.120000000000000107e+00
1.280000000000000027e+00
1.480000000000000204e+00
1.180000000000000160e+00
1.419999999999999929e+00
1.579999999999999849e+00
1.420000000000000373e+00
1.200000000000000178e+00
1.500000000000000222e+00
1.420000000000000151e+00
1.340000000000000080e+00
1.340000000000000080e+00
1.420000000000000151e+00
1.379999999999999671e+00
1.279999999999999805e+00
1.319999999999999840e+00
1.280000000000000027e+00
1.300000000000000044e+00
1.539999999999999813e+00
1.359999999999999876e+00
1.239999999999999991e+00
1.159999999999999920e+00
1.279999999999999805e+00
1.500000000000000000e+00
9.799999999999998712e-01
1.459999999999999742e+00
1.279999999999999805e+00
1.239999999999999991e+00
1.199999999999999956e+00
1.360000000000000098e+00
1.660000000000000142e+00
1.419999999999999929e+00
1.360000000000000098e+00
1.420000000000000151e+00
1.100000000000000089e+00
1.239999999999999991e+00
1.420000000000000151e+00
1.600000000000000089e+00
1.579999999999999849e+00
1.420000000000000151e+00
1.680000000000000160e+00
1.340000000000000080e+00
1.260000000000000231e+00
1.360000000000000098e+00
1.300000000000000044e+00
1.459999999999999964e+00
1.500000000000000000e+00
1.559999999999999831e+00
1.340000000000000080e+00
1.280000000000000027e+00
1.239999999999999991e+00
1.319999999999999840e+00
1.340000000000000080e+00
1.319999999999999840e+00
1.439999999999999947e+00
1.560000000000000053e+00
1.199999999999999956e+00
1.119999999999999885e+00
1.460000000000000187e+00
1.359999999999999876e+00
1.300000000000000044e+00
1.480000000000000204e+00
1.380000000000000115e+00
1.280000000000000027e+00
1.479999999999999982e+00
1.660000000000000142e+00
1.639999999999999902e+00
1.220000000000000195e+00
1.140000000000000124e+00
1.359999999999999876e+00
1.199999999999999956e+00
1.279999999999999805e+00
1.340000000000000080e+00
1.399999999999999911e+00
9.599999999999999645e-01
1.319999999999999840e+00
1.439999999999999947e+00
1.340000000000000080e+00
1.159999999999999920e+00
1.439999999999999947e+00
1.239999999999999991e+00
1.440000000000000169e+00
1.119999999999999662e+00
1.239999999999999769e+00
1.359999999999999876e+00
1.100000000000000089e+00
1.299999999999999822e+00
1.300000000000000044e+00
1.380000000000000115e+00
1.219999999999999973e+00
1.359999999999999876e+00
1.300000000000000044e+00
1.340000000000000080e+00
1.340000000000000302e+00
1.439999999999999947e+00
1.319999999999999840e+00
1.239999999999999769e+00
1.520000000000000018e+00
1.239999999999999769e+00
1.239999999999999769e+00
1.479999999999999982e+00
1.380000000000000115e+00
1.260000000000000009e+00
1.359999999999999876e+00
1.260000000000000009e+00
1.420000000000000151e+00
1.239999999999999991e+00
1.379999999999999893e+00
1.380000000000000115e+00
1.280000000000000249e+00
1.319999999999999840e+00
1.439999999999999947e+00
1.399999999999999911e+00
1.219999999999999973e+00
1.000000000000000000e+00
1.179999999999999938e+00
1.199999999999999956e+00
1.320000000000000062e+00
1.199999999999999956e+00
1.500000000000000222e+00
1.379999999999999893e+00
1.079999999999999849e+00
1.380000000000000115e+00
1.540000000000000036e+00
1.419999999999999929e+00
1.479999999999999760e+00
1.479999999999999982e+00
1.380000000000000115e+00
1.439999999999999947e+00
1.260000000000000009e+00
1.260000000000000231e+00
1.260000000000000009e+00
1.340000000000000302e+00
1.260000000000000009e+00
1.359999999999999876e+00
1.459999999999999964e+00
1.439999999999999947e+00
1.380000000000000115e+00
1.500000000000000000e+00
1.319999999999999840e+00
1.139999999999999902e+00
1.240000000000000213e+00
1.280000000000000027e+00
1.479999999999999982e+00
1.139999999999999902e+00
1.279999999999999805e+00
1.220000000000000195e+00
1.400000000000000133e+00
1.279999999999999805e+00
1.500000000000000444e+00
1.540000000000000036e+00
1.300000000000000266e+00
1.220000000000000195e+00
1.360000000000000098e+00
1.520000000000000018e+00
1.480000000000000204e+00
1.380000000000000115e+00
1.460000000000000187e+00
1.339999999999999858e+00
1.460000000000000187e+00
1.359999999999999876e+00
1.280000000000000027e+00
1.179999999999999938e+00
1.300000000000000044e+00
1.119999999999999885e+00
1.440000000000000169e+00
1.560000000000000053e+00
1.500000000000000222e+00
1.300000000000000266e+00
1.279999999999999805e+00
1.520000000000000018e+00
1.279999999999999805e+00
1.379999999999999671e+00
1.560000000000000053e+00
1.159999999999999920e+00
1.479999999999999982e+00
1.500000000000000000e+00
1.460000000000000187e+00
1.460000000000000187e+00
1.280000000000000027e+00
1.439999999999999947e+00
1.199999999999999956e+00
1.180000000000000160e+00
1.319999999999999840e+00
1.100000000000000089e+00
1.239999999999999991e+00
1.439999999999999947e+00
1.279999999999999805e+00
1.399999999999999911e+00
1.439999999999999947e+00
1.359999999999999876e+00
1.299999999999999822e+00
1.399999999999999911e+00
1.139999999999999902e+00
1.260000000000000009e+00
1.219999999999999973e+00
1.400000000000000133e+00
1.399999999999999911e+00
1.239999999999999991e+00
1.439999999999999947e+00
1.540000000000000258e+00
1.300000000000000044e+00
1.320000000000000062e+00
1.239999999999999769e+00
1.179999999999999938e+00
1.340000000000000302e+00
1.479999999999999982e+00
1.560000000000000053e+00
1.420000000000000373e+00
1.220000000000000195e+00
1.379999999999999893e+00
1.380000000000000115e+00
1.399999999999999911e+00
1.459999999999999964e+00
1.419999999999999929e+00
1.479999999999999982e+00
1.540000000000000036e+00
1.419999999999999929e+00
1.419999999999999929e+00
1.360000000000000098e+00
1.300000000000000044e+00
1.059999999999999831e+00
1.219999999999999973e+00
1.299999999999999822e+00
1.279999999999999805e+00
1.339999999999999858e+00
1.500000000000000000e+00
1.239999999999999991e+00
1.279999999999999805e+00
1.260000000000000231e+00
1.420000000000000151e+00
1.319999999999999840e+00
1.340000000000000080e+00
1.260000000000000009e+00
1.159999999999999920e+00
1.199999999999999956e+00
1.219999999999999751e+00
1.399999999999999911e+00
1.420000000000000151e+00
1.399999999999999911e+00
1.219999999999999751e+00
1.180000000000000160e+00
1.239999999999999991e+00
1.359999999999999876e+00
1.320000000000000062e+00
1.439999999999999947e+00
1.260000000000000231e+00
1.000000000000000222e+00
1.219999999999999973e+00
1.319999999999999840e+00
1.660000000000000142e+00
1.280000000000000027e+00
1.420000000000000373e+00
1.459999999999999964e+00
1.380000000000000115e+00
1.399999999999999911e+00
1.399999999999999911e+00
1.459999999999999964e+00
1.379999999999999893e+00
1.300000000000000044e+00
1.219999999999999973e+00
1.239999999999999769e+00
1.239999999999999769e+00
1.300000000000000044e+00
1.300000000000000266e+00
1.460000000000000187e+00
1.320000000000000062e+00
1.399999999999999911e+00
1.400000000000000133e+00
1.039999999999999813e+00
1.359999999999999876e+00
1.239999999999999991e+00
1.319999999999999840e+00
1.360000000000000098e+00
1.420000000000000151e+00
1.399999999999999911e+00
1.380000000000000115e+00
1.439999999999999947e+00
1.479999999999999982e+00
1.340000000000000080e+00
1.139999999999999902e+00
1.399999999999999911e+00
1.160000000000000142e+00
1.400000000000000133e+00
1.179999999999999938e+00
1.299999999999999822e+00
1.239999999999999991e+00
1.199999999999999956e+00
1.180000000000000160e+00
1.340000000000000080e+00
1.379999999999999893e+00
1.160000000000000142e+00
1.340000000000000080e+00
1.199999999999999956e+00
1.399999999999999911e+00
1.500000000000000000e+00
1.300000000000000044e+00
1.320000000000000062e+00
1.260000000000000231e+00
1.340000000000000080e+00
1.479999999999999982e+00
1.359999999999999876e+00
1.560000000000000053e+00
1.300000000000000044e+00
1.219999999999999973e+00
1.300000000000000266e+00
1.600000000000000089e+00
1.319999999999999840e+00
1.239999999999999769e+00
1.539999999999999813e+00
1.220000000000000195e+00
1.399999999999999911e+00
1.359999999999999876e+00
1.600000000000000089e+00
1.480000000000000204e+00
1.300000000000000044e+00
1.339999999999999858e+00
1.359999999999999876e+00
1.399999999999999911e+00
1.419999999999999929e+00
1.360000000000000098e+00
1.459999999999999964e+00
1.320000000000000062e+00
1.280000000000000027e+00
1.380000000000000115e+00
1.399999999999999911e+00
1.420000000000000151e+00
1.180000000000000160e+00
1.119999999999999662e+00
1.239999999999999991e+00
1.659999999999999698e+00
1.319999999999999840e+00
1.139999999999999902e+00
1.460000000000000187e+00
1.260000000000000009e+00
1.500000000000000000e+00
1.140000000000000124e+00
1.220000000000000195e+00
1.300000000000000044e+00
1.179999999999999938e+00
1.419999999999999707e+00
1.459999999999999964e+00
1.320000000000000062e+00
1.459999999999999742e+00
1.479999999999999982e+00
1.199999999999999956e+00
1.260000000000000009e+00
1.279999999999999805e+00
1.500000000000000000e+00
1.399999999999999911e+00
1.659999999999999698e+00
1.540000000000000036e+00
1.439999999999999947e+00
1.340000000000000080e+00
1.279999999999999805e+00
1.460000000000000409e+00
1.239999999999999991e+00
1.479999999999999982e+00
1.479999999999999982e+00
1.439999999999999947e+00
1.079999999999999849e+00
1.340000000000000302e+00
1.460000000000000187e+00
1.319999999999999840e+00
1.459999999999999964e+00
1.380000000000000115e+00
1.300000000000000044e+00
1.239999999999999769e+00
1.259999999999999787e+00
1.479999999999999982e+00
1.580000000000000293e+00
1.239999999999999991e+00
1.360000000000000098e+00
1.319999999999999840e+00
1.320000000000000062e+00
1.419999999999999929e+00
1.460000000000000187e+00
1.460000000000000187e+00
1.620000000000000329e+00
1.399999999999999911e+00
1.219999999999999973e+00
1.639999999999999902e+00
1.279999999999999805e+00
1.140000000000000124e+00
1.180000000000000160e+00
1.180000000000000160e+00
1.300000000000000266e+00
1.320000000000000062e+00
1.399999999999999911e+00
1.279999999999999805e+00
1.280000000000000027e+00
1.300000000000000044e+00
1.320000000000000062e+00
1.159999999999999920e+00
1.300000000000000044e+00
1.380000000000000115e+00
1.300000000000000266e+00
1.359999999999999876e+00
1.300000000000000044e+00
1.479999999999999982e+00
1.159999999999999920e+00
1.000000000000000000e+00
1.560000000000000053e+00
1.280000000000000027e+00
1.539999999999999813e+00
1.260000000000000231e+00
1.260000000000000009e+00
1.460000000000000187e+00
1.540000000000000036e+00
1.520000000000000018e+00
1.100000000000000089e+00
1.459999999999999964e+00
1.160000000000000364e+00
1.260000000000000009e+00
1.199999999999999734e+00
1.520000000000000018e+00
1.320000000000000284e+00
1.179999999999999938e+00
1.380000000000000338e+00
1.300000000000000044e+00
1.340000000000000080e+00
1.220000000000000195e+00
1.360000000000000098e+00
1.219999999999999973e+00
1.600000000000000089e+00
1.140000000000000124e+00
1.139999999999999902e+00
1.340000000000000080e+00
1.219999999999999973e+00
1.340000000000000080e+00
1.399999999999999911e+00
1.439999999999999947e+00
1.319999999999999840e+00
1.219999999999999973e+00
1.319999999999999840e+00
1.199999999999999956e+00
1.260000000000000009e+00
1.419999999999999707e+00
1.300000000000000044e+00
1.520000000000000018e+00
1.439999999999999947e+00
1.520000000000000018e+00
1.359999999999999876e+00
1.179999999999999938e+00
1.220000000000000195e+00
1.239999999999999991e+00
1.260000000000000231e+00
1.380000000000000115e+00
1.300000000000000266e+00
1.400000000000000133e+00
1.219999999999999973e+00
1.340000000000000080e+00
1.260000000000000009e+00
1.260000000000000231e+00
1.520000000000000018e+00
1.420000000000000151e+00
1.180000000000000160e+00
1.539999999999999591e+00
1.359999999999999876e+00
1.280000000000000027e+00
1.560000000000000053e+00
1.260000000000000009e+00
1.600000000000000089e+00
1.400000000000000133e+00
1.500000000000000000e+00
1.260000000000000009e+00
1.300000000000000044e+00
1.359999999999999876e+00
1.400000000000000133e+00
1.379999999999999893e+00
1.420000000000000151e+00
1.219999999999999751e+00
1.039999999999999813e+00
1.539999999999999813e+00
1.440000000000000169e+00
1.339999999999999858e+00
1.199999999999999956e+00
1.319999999999999840e+00
1.239999999999999769e+00
1.500000000000000000e+00
1.179999999999999716e+00
1.579999999999999849e+00
1.360000000000000098e+00
1.180000000000000160e+00
1.419999999999999929e+00
1.420000000000000151e+00
1.399999999999999911e+00
1.279999999999999805e+00
1.279999999999999805e+00
1.400000000000000133e+00
1.340000000000000080e+00
1.540000000000000258e+00
1.620000000000000329e+00
1.139999999999999902e+00
1.360000000000000098e+00
1.379999999999999893e+00
1.379999999999999893e+00
1.379999999999999893e+00
1.060000000000000053e+00
1.320000000000000062e+00
1.380000000000000338e+00
1.380000000000000115e+00
1.379999999999999893e+00
1.300000000000000044e+00
1.380000000000000115e+00
1.399999999999999911e+00
1.260000000000000231e+00
1.300000000000000266e+00
1.299999999999999822e+00
1.239999999999999991e+00
1.399999999999999911e+00
1.520000000000000018e+00
1.479999999999999982e+00
1.280000000000000027e+00
1.460000000000000187e+00
1.399999999999999911e+00
1.279999999999999805e+00
1.439999999999999947e+00
1.520000000000000018e+00
1.680000000000000160e+00
1.380000000000000338e+00
1.360000000000000098e+00
1.539999999999999813e+00
1.380000000000000115e+00
1.260000000000000231e+00
1.339999999999999858e+00
1.500000000000000000e+00
1.180000000000000160e+00
1.260000000000000009e+00
1.139999999999999902e+00
1.300000000000000266e+00
1.359999999999999876e+00
1.399999999999999911e+00
1.360000000000000098e+00
1.219999999999999973e+00
1.299999999999999822e+00
1.219999999999999751e+00
1.119999999999999885e+00
1.359999999999999876e+00
1.220000000000000195e+00
1.320000000000000062e+00
1.319999999999999840e+00
1.199999999999999956e+00
1.320000000000000062e+00
1.239999999999999991e+00
1.280000000000000027e+00
1.380000000000000115e+00
1.239999999999999991e+00
1.340000000000000080e+00
1.199999999999999956e+00
1.379999999999999893e+00
1.320000000000000062e+00
1.139999999999999902e+00
1.360000000000000098e+00
1.260000000000000009e+00
1.239999999999999769e+00
1.500000000000000000e+00
1.300000000000000044e+00
1.260000000000000009e+00
1.300000000000000044e+00
1.459999999999999964e+00
1.179999999999999938e+00
1.140000000000000124e+00
1.580000000000000071e+00
1.300000000000000044e+00
1.199999999999999956e+00
1.339999999999999858e+00
1.239999999999999769e+00
1.220000000000000195e+00
1.459999999999999964e+00
1.320000000000000062e+00
1.220000000000000195e+00
1.219999999999999973e+00
1.399999999999999911e+00
1.439999999999999947e+00
1.319999999999999840e+00
1.199999999999999956e+00
1.260000000000000009e+00
1.540000000000000258e+00
1.219999999999999973e+00
1.280000000000000027e+00
1.340000000000000080e+00
1.479999999999999982e+00
1.219999999999999973e+00
1.420000000000000151e+00
1.079999999999999849e+00
1.400000000000000133e+00
1.319999999999999840e+00
1.419999999999999929e+00
1.320000000000000062e+00
1.239999999999999991e+00
1.319999999999999840e+00
1.160000000000000142e+00
1.300000000000000044e+00
1.380000000000000338e+00
1.299999999999999822e+00
1.279999999999999805e+00
1.380000000000000115e+00
1.539999999999999813e+00
1.260000000000000231e+00
1.399999999999999911e+00
1.280000000000000027e+00
1.439999999999999947e+00
1.219999999999999751e+00
1.060000000000000053e+00
1.399999999999999911e+00
1.380000000000000115e+00
1.420000000000000151e+00
1.440000000000000169e+00
1.179999999999999716e+00
1.439999999999999947e+00
1.239999999999999991e+00
1.300000000000000044e+00
1.159999999999999920e+00
1.280000000000000027e+00
1.680000000000000160e+00
1.159999999999999920e+00
1.259999999999999787e+00
1.359999999999999876e+00
1.160000000000000142e+00
1.079999999999999849e+00
1.220000000000000195e+00
1.299999999999999822e+00
1.260000000000000009e+00
1.360000000000000098e+00
1.220000000000000195e+00
1.419999999999999929e+00
1.439999999999999947e+00
1.040000000000000036e+00
1.339999999999999636e+00
1.500000000000000000e+00
1.580000000000000071e+00
1.199999999999999956e+00
1.380000000000000115e+00
1.279999999999999805e+00
1.300000000000000044e+00
1.280000000000000027e+00
1.119999999999999885e+00
1.479999999999999982e+00
1.299999999999999822e+00
1.279999999999999805e+00
1.439999999999999947e+00
1.119999999999999885e+00
1.459999999999999964e+00
1.439999999999999947e+00
1.239999999999999769e+00
1.420000000000000151e+00
1.239999999999999991e+00
1.300000000000000044e+00
1.380000000000000115e+00
1.180000000000000160e+00
1.399999999999999911e+00
1.359999999999999876e+00
1.219999999999999751e+00
1.600000000000000089e+00
1.340000000000000080e+00
1.260000000000000009e+00
1.399999999999999911e+00
1.300000000000000044e+00
1.419999999999999929e+00
1.300000000000000044e+00
1.239999999999999991e+00
1.280000000000000027e+00
1.520000000000000018e+00
1.399999999999999911e+00
1.380000000000000115e+00
1.380000000000000115e+00
1.219999999999999973e+00
1.359999999999999876e+00
1.400000000000000133e+00
1.319999999999999840e+00
1.319999999999999840e+00
1.159999999999999698e+00
1.339999999999999858e+00
1.319999999999999840e+00
1.260000000000000009e+00
1.479999999999999982e+00
1.359999999999999876e+00
1.300000000000000266e+00
1.219999999999999973e+00
1.140000000000000124e+00
1.560000000000000053e+00
1.560000000000000053e+00
1.260000000000000009e+00
1.340000000000000080e+00
1.340000000000000080e+00
1.319999999999999840e+00
1.580000000000000293e+00
1.379999999999999893e+00
1.159999999999999920e+00
1.399999999999999911e+00
1.400000000000000133e+00
1.399999999999999911e+00
1.159999999999999698e+00
1.239999999999999991e+00
1.179999999999999938e+00
1.379999999999999893e+00
1.399999999999999911e+00
1.479999999999999982e+00
1.439999999999999947e+00
1.399999999999999911e+00
1.160000000000000142e+00
1.180000000000000160e+00
1.300000000000000044e+00
1.280000000000000027e+00
1.399999999999999911e+00
1.340000000000000080e+00
1.380000000000000115e+00
1.420000000000000373e+00
1.279999999999999805e+00
1.300000000000000044e+00
1.260000000000000009e+00
1.179999999999999938e+00
1.300000000000000044e+00
1.360000000000000098e+00
1.399999999999999911e+00
1.079999999999999849e+00
1.419999999999999707e+00
1.520000000000000018e+00
1.500000000000000000e+00
1.300000000000000044e+00
1.220000000000000195e+00
1.340000000000000080e+00
1.399999999999999911e+00
1.180000000000000160e+00
1.340000000000000302e+00
1.459999999999999742e+00
1.260000000000000009e+00
1.159999999999999920e+00
1.100000000000000089e+00
1.239999999999999991e+00
1.619999999999999885e+00
1.180000000000000160e+00
1.260000000000000009e+00
1.320000000000000062e+00
1.439999999999999947e+00
1.600000000000000089e+00
1.199999999999999956e+00
1.300000000000000044e+00
1.580000000000000071e+00
1.100000000000000089e+00
1.379999999999999893e+00
1.359999999999999876e+00
1.380000000000000115e+00
1.600000000000000089e+00
1.079999999999999849e+00
1.239999999999999991e+00
1.220000000000000195e+00
1.340000000000000080e+00
1.139999999999999902e+00
1.380000000000000115e+00
1.540000000000000036e+00
1.439999999999999947e+00
1.560000000000000053e+00
1.099999999999999867e+00
1.419999999999999929e+00
1.039999999999999813e+00
1.400000000000000133e+00
1.580000000000000071e+00
1.560000000000000053e+00
1.360000000000000098e+00
1.459999999999999964e+00
1.239999999999999991e+00
1.359999999999999876e+00
1.439999999999999947e+00
1.320000000000000062e+00
1.320000000000000062e+00
1.239999999999999991e+00
1.140000000000000124e+00
1.399999999999999911e+00
1.620000000000000329e+00
1.399999999999999911e+00
1.320000000000000062e+00
1.439999999999999947e+00
1.459999999999999964e+00
1.379999999999999893e+00
1.520000000000000018e+00
1.319999999999999840e+00
1.260000000000000009e+00
1.199999999999999956e+00
1.079999999999999849e+00
1.339999999999999858e+00
1.399999999999999911e+00
1.159999999999999920e+00
1.219999999999999973e+00
1.199999999999999734e+00
1.520000000000000018e+00
1.500000000000000000e+00
1.260000000000000009e+00
1.239999999999999769e+00
1.399999999999999911e+00
1.220000000000000195e+00
1.300000000000000266e+00
1.399999999999999911e+00
1.360000000000000098e+00
1.359999999999999876e+00
1.359999999999999876e+00
1.340000000000000080e+00
1.239999999999999991e+00
1.279999999999999805e+00
1.559999999999999831e+00
1.339999999999999858e+00
1.399999999999999911e+00
1.220000000000000195e+00
1.479999999999999982e+00
1.119999999999999885e+00
1.260000000000000231e+00
1.319999999999999840e+00
1.379999999999999893e+00
1.199999999999999956e+00
1.219999999999999973e+00
1.260000000000000009e+00
1.419999999999999929e+00
1.139999999999999902e+00
1.260000000000000009e+00
1.419999999999999929e+00
1.399999999999999911e+00
1.299999999999999822e+00
1.359999999999999876e+00
1.219999999999999973e+00
1.439999999999999947e+00
1.460000000000000187e+00
1.359999999999999876e+00
1.340000000000000080e+00
1.280000000000000027e+00
1.080000000000000071e+00
1.520000000000000018e+00
1.359999999999999876e+00
1.320000000000000284e+00
1.400000000000000355e+00
1.339999999999999858e+00
1.360000000000000098e+00
1.380000000000000115e+00
1.399999999999999911e+00
1.780000000000000027e+00
1.339999999999999858e+00
1.200000000000000178e+00
1.300000000000000266e+00
1.340000000000000080e+00
1.199999999999999956e+00
1.340000000000000080e+00
1.520000000000000018e+00
1.299999999999999600e+00
1.300000000000000044e+00
1.320000000000000284e+00
1.319999999999999840e+00
1.159999999999999920e+00
1.280000000000000027e+00
1.379999999999999671e+00
1.300000000000000044e+00
1.319999999999999840e+00
1.159999999999999920e+00
1.300000000000000266e+00
1.500000000000000000e+00
1.500000000000000222e+00
1.479999999999999982e+00
1.360000000000000098e+00
1.260000000000000009e+00
1.160000000000000142e+00
1.140000000000000124e+00
1.280000000000000027e+00
1.440000000000000169e+00
1.420000000000000151e+00
1.339999999999999858e+00
1.560000000000000053e+00
1.380000000000000115e+00
1.320000000000000062e+00
1.280000000000000027e+00
1.220000000000000195e+00
1.340000000000000080e+00
1.580000000000000071e+00
1.600000000000000089e+00
1.439999999999999947e+00
1.399999999999999911e+00
1.379999999999999893e+00
1.379999999999999893e+00
1.239999999999999769e+00
1.439999999999999947e+00
1.240000000000000213e+00
1.239999999999999991e+00
1.499999999999999778e+00
1.119999999999999885e+00
1.239999999999999991e+00
1.340000000000000302e+00
1.220000000000000195e+00
1.159999999999999920e+00
1.279999999999999805e+00
1.340000000000000080e+00
1.479999999999999982e+00
1.279999999999999805e+00
1.340000000000000080e+00
1.639999999999999902e+00
1.239999999999999991e+00
1.380000000000000115e+00
1.460000000000000187e+00
1.320000000000000062e+00
1.099999999999999867e+00
1.500000000000000000e+00
1.220000000000000195e+00
1.260000000000000231e+00
1.239999999999999991e+00
1.300000000000000044e+00
1.460000000000000187e+00
1.260000000000000231e+00
1.400000000000000133e+00
1.540000000000000036e+00
1.340000000000000080e+00
1.239999999999999769e+00
1.120000000000000107e+00
1.299999999999999600e+00
1.340000000000000080e+00
1.520000000000000018e+00
1.100000000000000089e+00
1.199999999999999956e+00
1.439999999999999947e+00
1.339999999999999858e+00
1.399999999999999911e+00
1.399999999999999911e+00
1.239999999999999991e+00
1.500000000000000222e+00
1.219999999999999973e+00
1.300000000000000044e+00
1.300000000000000044e+00
1.320000000000000062e+00
1.520000000000000018e+00
1.280000000000000027e+00
1.219999999999999751e+00
1.100000000000000089e+00
1.439999999999999947e+00
1.379999999999999893e+00
1.380000000000000115e+00
1.439999999999999947e+00
1.359999999999999876e+00
1.339999999999999858e+00
1.440000000000000169e+00
1.439999999999999947e+00
1.320000000000000062e+00
1.399999999999999911e+00
1.540000000000000258e+00
1.440000000000000169e+00
1.639999999999999902e+00
1.399999999999999911e+00
1.600000000000000089e+00
1.259999999999999787e+00
1.460000000000000187e+00
1.500000000000000000e+00
1.619999999999999885e+00
1.180000000000000160e+00
1.220000000000000195e+00
1.219999999999999973e+00
1.260000000000000009e+00
1.619999999999999885e+00
1.300000000000000044e+00
1.500000000000000000e+00
1.479999999999999982e+00
1.159999999999999920e+00
1.260000000000000231e+00
1.360000000000000098e+00
1.280000000000000027e+00
1.359999999999999876e+00
1.279999999999999805e+00
1.239999999999999769e+00
1.579999999999999849e+00
1.399999999999999911e+00
1.719999999999999973e+00
1.439999999999999947e+00
1.260000000000000009e+00
1.300000000000000044e+00
1.100000000000000089e+00
1.300000000000000266e+00
1.520000000000000018e+00
1.479999999999999982e+00
1.379999999999999893e+00
1.359999999999999876e+00
1.300000000000000044e+00
9.000000000000000222e-01
1.139999999999999902e+00
1.239999999999999769e+00
1.280000000000000249e+00
1.359999999999999876e+00
1.439999999999999947e+00
1.379999999999999893e+00
1.500000000000000000e+00
1.199999999999999956e+00
1.260000000000000009e+00
1.420000000000000373e+00
1.280000000000000027e+00
1.340000000000000080e+00
1.220000000000000195e+00
1.680000000000000160e+00
1.380000000000000115e+00
1.299999999999999822e+00
1.100000000000000089e+00
1.220000000000000195e+00
1.159999999999999920e+00
1.380000000000000115e+00
1.219999999999999973e+00
1.260000000000000009e+00
1.500000000000000222e+00
1.600000000000000089e+00
1.600000000000000089e+00
1.439999999999999947e+00
1.340000000000000080e+00
1.399999999999999911e+00
1.300000000000000266e+00
1.699999999999999956e+00
1.340000000000000080e+00
1.379999999999999893e+00
1.439999999999999947e+00
1.380000000000000115e+00
1.540000000000000036e+00
1.220000000000000195e+00
1.239999999999999769e+00
1.200000000000000178e+00
1.719999999999999973e+00
1.240000000000000213e+00
1.160000000000000142e+00
1.120000000000000107e+00
1.160000000000000142e+00
1.239999999999999991e+00
1.359999999999999876e+00
1.419999999999999929e+00
1.340000000000000302e+00
1.539999999999999813e+00
1.479999999999999982e+00
1.199999999999999956e+00
1.300000000000000044e+00
1.360000000000000098e+00
1.479999999999999982e+00
1.400000000000000133e+00
1.479999999999999982e+00
1.159999999999999920e+00
1.399999999999999911e+00
1.580000000000000071e+00
1.359999999999999876e+00
1.260000000000000231e+00
1.420000000000000151e+00
1.320000000000000062e+00
1.459999999999999964e+00
1.160000000000000142e+00
1.339999999999999858e+00
1.280000000000000027e+00
1.419999999999999707e+00
1.399999999999999911e+00
1.420000000000000373e+00
1.419999999999999929e+00
1.459999999999999964e+00
1.319999999999999840e+00
1.419999999999999929e+00
1.239999999999999991e+00
1.399999999999999911e+00
1.359999999999999876e+00
1.439999999999999947e+00
1.399999999999999911e+00
1.520000000000000018e+00
1.199999999999999734e+00
1.300000000000000266e+00
1.500000000000000000e+00
1.359999999999999876e+00
1.479999999999999982e+00
1.320000000000000062e+00
1.300000000000000044e+00
1.540000000000000036e+00
1.520000000000000018e+00
1.340000000000000080e+00
1.479999999999999982e+00
1.379999999999999893e+00
1.439999999999999947e+00
1.540000000000000036e+00
1.140000000000000124e+00
1.460000000000000187e+00
1.439999999999999947e+00
1.339999999999999858e+00
1.340000000000000080e+00
1.239999999999999769e+00
1.080000000000000071e+00
1.340000000000000080e+00
1.239999999999999769e+00
1.020000000000000018e+00
1.180000000000000160e+00
1.219999999999999973e+00
1.340000000000000302e+00
1.300000000000000044e+00
1.359999999999999876e+00
1.180000000000000160e+00
1.300000000000000266e+00
1.239999999999999991e+00
1.380000000000000115e+00
1.420000000000000151e+00
1.379999999999999893e+00
1.439999999999999947e+00
1.479999999999999982e+00
1.220000000000000195e+00
1.240000000000000213e+00
1.320000000000000062e+00
1.319999999999999840e+00
1.359999999999999876e+00
1.219999999999999973e+00
1.380000000000000115e+00
1.419999999999999929e+00
1.739999999999999769e+00
1.479999999999999982e+00
1.379999999999999893e+00
1.439999999999999947e+00
1.439999999999999947e+00
1.319999999999999840e+00
1.280000000000000027e+00
1.239999999999999991e+00
1.179999999999999938e+00
1.420000000000000151e+00
1.320000000000000062e+00
1.439999999999999947e+00
1.359999999999999876e+00
1.520000000000000018e+00
1.440000000000000169e+00
1.239999999999999769e+00
1.420000000000000373e+00
1.520000000000000240e+00
1.399999999999999911e+00
1.379999999999999893e+00
1.140000000000000124e+00
1.340000000000000080e+00
1.340000000000000080e+00
1.280000000000000027e+00
1.339999999999999858e+00
1.200000000000000178e+00
1.320000000000000062e+00
1.099999999999999867e+00
1.360000000000000098e+00
1.300000000000000044e+00
1.540000000000000036e+00
1.400000000000000133e+00
1.300000000000000044e+00
1.440000000000000169e+00
1.159999999999999920e+00
1.580000000000000071e+00
1.579999999999999849e+00
1.359999999999999876e+00
1.500000000000000222e+00
1.440000000000000169e+00
1.199999999999999956e+00
1.159999999999999920e+00
1.379999999999999893e+00
1.379999999999999893e+00
1.380000000000000115e+00
1.259999999999999787e+00
1.380000000000000115e+00
1.459999999999999964e+00
1.139999999999999902e+00
1.479999999999999982e+00
1.400000000000000133e+00
1.300000000000000044e+00
1.380000000000000115e+00
1.619999999999999885e+00
1.380000000000000115e+00
1.320000000000000062e+00
1.239999999999999991e+00
1.399999999999999911e+00
1.300000000000000266e+00
1.639999999999999902e+00
1.379999999999999893e+00
1.459999999999999742e+00
1.399999999999999911e+00
1.219999999999999973e+00
1.479999999999999982e+00
1.439999999999999947e+00
1.279999999999999805e+00
1.579999999999999849e+00
1.399999999999999911e+00
1.420000000000000373e+00
1.340000000000000080e+00
1.399999999999999911e+00
1.439999999999999947e+00
1.640000000000000124e+00
1.399999999999999911e+00
1.219999999999999973e+00
1.340000000000000080e+00
1.219999999999999973e+00
1.199999999999999956e+00
1.439999999999999947e+00
1.400000000000000133e+00
1.479999999999999982e+00
1.220000000000000195e+00
1.100000000000000089e+00
1.399999999999999911e+00
1.280000000000000249e+00
1.500000000000000222e+00
1.199999999999999734e+00
1.520000000000000018e+00
1.479999999999999982e+00
1.359999999999999876e+00
1.479999999999999982e+00
1.459999999999999964e+00
1.100000000000000089e+00
1.339999999999999858e+00
1.320000000000000062e+00
1.460000000000000187e+00
1.439999999999999947e+00
1.120000000000000107e+00
1.420000000000000151e+00
1.180000000000000160e+00
1.219999999999999973e+00
1.340000000000000080e+00
1.280000000000000249e+00
1.379999999999999893e+00
1.239999999999999769e+00
1.319999999999999840e+00
1.319999999999999840e+00
1.260000000000000009e+00
1.219999999999999973e+00
1.479999999999999982e+00
1.179999999999999716e+00
1.319999999999999840e+00
1.260000000000000009e+00
1.439999999999999947e+00
1.379999999999999893e+00
1.340000000000000302e+00
1.380000000000000115e+00
1.340000000000000080e+00
1.400000000000000133e+00
1.420000000000000151e+00
1.419999999999999929e+00
1.439999999999999947e+00
1.619999999999999885e+00
1.340000000000000080e+00
1.440000000000000169e+00
1.079999999999999849e+00
1.379999999999999893e+00
1.500000000000000222e+00
1.539999999999999591e+00
1.359999999999999876e+00
1.399999999999999911e+00
1.439999999999999947e+00
1.560000000000000053e+00
1.239999999999999991e+00
1.439999999999999947e+00
1.260000000000000009e+00
1.479999999999999982e+00
1.199999999999999956e+00
1.400000000000000133e+00
1.260000000000000231e+00
1.459999999999999964e+00
1.279999999999999805e+00
1.520000000000000018e+00
1.400000000000000355e+00
1.060000000000000053e+00
1.299999999999999822e+00
1.100000000000000089e+00
1.300000000000000044e+00
1.639999999999999902e+00
1.300000000000000044e+00
1.320000000000000062e+00
1.359999999999999876e+00
1.420000000000000151e+00
1.359999999999999876e+00
1.380000000000000115e+00
1.359999999999999876e+00
1.479999999999999982e+00
1.260000000000000231e+00
1.319999999999999840e+00
1.500000000000000000e+00
1.359999999999999876e+00
1.279999999999999805e+00
1.360000000000000098e+00
1.380000000000000115e+00
1.199999999999999734e+00
1.740000000000000213e+00
1.300000000000000044e+00
1.199999999999999956e+00
1.479999999999999982e+00
1.140000000000000124e+00
1.319999999999999840e+00
1.260000000000000009e+00
1.340000000000000080e+00
1.279999999999999805e+00
1.159999999999999920e+00
1.339999999999999858e+00
1.420000000000000151e+00
1.220000000000000195e+00
1.620000000000000329e+00
1.280000000000000027e+00
1.039999999999999813e+00
1.140000000000000124e+00
1.439999999999999947e+00
1.140000000000000124e+00
1.520000000000000018e+00
1.320000000000000062e+00
1.260000000000000009e+00
1.239999999999999991e+00
1.319999999999999840e+00
1.379999999999999893e+00
1.259999999999999787e+00
1.239999999999999991e+00
1.520000000000000018e+00
1.500000000000000000e+00
1.300000000000000044e+00
1.439999999999999947e+00
1.379999999999999893e+00
1.299999999999999822e+00
1.340000000000000080e+00
1.220000000000000195e+00
1.479999999999999982e+00
1.520000000000000018e+00
1.260000000000000009e+00
1.300000000000000044e+00
1.380000000000000115e+00
1.340000000000000302e+00
1.500000000000000000e+00
1.260000000000000009e+00
1.239999999999999991e+00
1.459999999999999964e+00
1.120000000000000107e+00
1.520000000000000018e+00
1.379999999999999893e+00
1.439999999999999947e+00
1.300000000000000044e+00
1.199999999999999956e+00
1.219999999999999973e+00
1.339999999999999858e+00
1.699999999999999956e+00
1.119999999999999885e+00
1.399999999999999911e+00
1.360000000000000098e+00
1.239999999999999991e+00
1.479999999999999982e+00
1.640000000000000124e+00
1.260000000000000009e+00
1.399999999999999911e+00
1.319999999999999840e+00
1.260000000000000231e+00
1.199999999999999956e+00
1.439999999999999947e+00
1.280000000000000027e+00
1.260000000000000231e+00
1.379999999999999893e+00
1.300000000000000044e+00
1.239999999999999991e+00
1.220000000000000195e+00
1.380000000000000115e+00
1.379999999999999893e+00
1.479999999999999982e+00
1.360000000000000098e+00
1.339999999999999858e+00
1.600000000000000311e+00
1.100000000000000089e+00
1.259999999999999787e+00
1.419999999999999929e+00
1.380000000000000115e+00
1.500000000000000000e+00
1.340000000000000080e+00
1.640000000000000124e+00
1.460000000000000187e+00
1.239999999999999769e+00
1.500000000000000000e+00
1.300000000000000044e+00
1.300000000000000266e+00
1.219999999999999751e+00
1.479999999999999982e+00
1.320000000000000062e+00
1.600000000000000089e+00
1.239999999999999991e+00
1.560000000000000053e+00
1.179999999999999938e+00
1.180000000000000160e+00
1.399999999999999911e+00
1.420000000000000151e+00
1.260000000000000009e+00
1.479999999999999982e+00
1.260000000000000231e+00
1.239999999999999769e+00
1.319999999999999840e+00
1.239999999999999991e+00
1.340000000000000080e+00
9.600000000000001865e-01
1.360000000000000098e+00
1.339999999999999858e+00
1.380000000000000115e+00
1.159999999999999920e+00
1.560000000000000053e+00
1.600000000000000089e+00
1.320000000000000284e+00
1.239999999999999991e+00
1.340000000000000080e+00
1.380000000000000115e+00
1.399999999999999911e+00
1.300000000000000266e+00
1.099999999999999867e+00
1.499999999999999778e+00
1.179999999999999938e+00
1.120000000000000107e+00
1.460000000000000187e+00
1.239999999999999991e+00
1.340000000000000080e+00
1.600000000000000089e+00
1.260000000000000009e+00
1.500000000000000000e+00
1.220000000000000195e+00
1.319999999999999840e+00
1.600000000000000089e+00
1.199999999999999956e+00
1.560000000000000053e+00
1.340000000000000080e+00
1.360000000000000098e+00
1.440000000000000169e+00
1.179999999999999938e+00
1.199999999999999956e+00
1.080000000000000293e+00
1.259999999999999787e+00
1.239999999999999769e+00
1.339999999999999858e+00
1.280000000000000027e+00
1.259999999999999787e+00
1.319999999999999840e+00
1.220000000000000195e+00
1.399999999999999911e+00
1.459999999999999964e+00
1.340000000000000080e+00
1.380000000000000115e+00
1.340000000000000080e+00
1.479999999999999982e+00
1.320000000000000062e+00
1.419999999999999929e+00
1.300000000000000044e+00
1.299999999999999822e+00
1.300000000000000044e+00
1.280000000000000027e+00
1.319999999999999840e+00
1.219999999999999973e+00
1.460000000000000187e+00
1.300000000000000044e+00
1.280000000000000027e+00
1.260000000000000009e+00
1.220000000000000195e+00
1.260000000000000009e+00
1.239999999999999769e+00
1.199999999999999734e+00
1.459999999999999742e+00
1.500000000000000222e+00
1.260000000000000231e+00
1.239999999999999991e+00
1.159999999999999920e+00
1.159999999999999698e+00
1.260000000000000009e+00
1.199999999999999956e+00
1.300000000000000266e+00
1.359999999999999876e+00
1.180000000000000160e+00
1.280000000000000027e+00
1.219999999999999973e+00
1.260000000000000009e+00
1.199999999999999956e+00
1.359999999999999876e+00
1.279999999999999805e+00
1.319999999999999840e+00
1.479999999999999982e+00
1.300000000000000044e+00
1.300000000000000044e+00
1.299999999999999822e+00
1.540000000000000258e+00
1.360000000000000098e+00
1.360000000000000098e+00
1.500000000000000000e+00
1.260000000000000009e+00
1.199999999999999956e+00
1.500000000000000222e+00
1.500000000000000000e+00
1.479999999999999982e+00
9.599999999999999645e-01
1.459999999999999742e+00
1.119999999999999885e+00
1.259999999999999787e+00
1.359999999999999876e+00
1.399999999999999911e+00
1.140000000000000124e+00
1.340000000000000080e+00
1.340000000000000080e+00
1.120000000000000107e+00
1.260000000000000009e+00
1.320000000000000062e+00
1.220000000000000195e+00
1.479999999999999982e+00
1.079999999999999849e+00
1.080000000000000071e+00
1.100000000000000089e+00
1.300000000000000044e+00
1.340000000000000080e+00
1.359999999999999876e+00
1.380000000000000115e+00
1.420000000000000151e+00
9.799999999999998712e-01
1.380000000000000115e+00
1.379999999999999893e+00
1.219999999999999973e+00
1.319999999999999840e+00
1.320000000000000062e+00
9.999999999999997780e-01
1.399999999999999911e+00
1.560000000000000053e+00
1.320000000000000062e+00
1.359999999999999876e+00
1.420000000000000151e+00
1.219999999999999973e+00
1.399999999999999911e+00
1.399999999999999911e+00
1.320000000000000062e+00
1.379999999999999893e+00
1.319999999999999840e+00
1.280000000000000027e+00
1.440000000000000169e+00
1.260000000000000009e+00
1.219999999999999973e+00
1.580000000000000293e+00
1.639999999999999902e+00
1.459999999999999964e+00
1.219999999999999973e+00
1.420000000000000151e+00
1.220000000000000195e+00
1.219999999999999973e+00
1.200000000000000178e+00
1.339999999999999858e+00
1.319999999999999840e+00
1.319999999999999840e+00
1.399999999999999911e+00
1.240000000000000213e+00
1.340000000000000302e+00
1.239999999999999769e+00
1.459999999999999964e+00
1.140000000000000124e+00
1.440000000000000169e+00
1.279999999999999805e+00
1.439999999999999947e+00
1.340000000000000080e+00
1.239999999999999769e+00
1.300000000000000044e+00
1.600000000000000089e+00
1.380000000000000115e+00
1.419999999999999929e+00
1.300000000000000266e+00
1.279999999999999805e+00
1.400000000000000355e+00
1.459999999999999964e+00
1.339999999999999858e+00
1.399999999999999911e+00
1.379999999999999893e+00
1.199999999999999956e+00
1.299999999999999822e+00
1.439999999999999947e+00
1.420000000000000151e+00
1.439999999999999947e+00
1.260000000000000009e+00
1.479999999999999982e+00
1.119999999999999885e+00
1.219999999999999973e+00
1.560000000000000053e+00
1.339999999999999858e+00
1.180000000000000160e+00
1.440000000000000169e+00
1.459999999999999964e+00
1.319999999999999840e+00
1.239999999999999769e+00
1.219999999999999751e+00
1.180000000000000160e+00
1.119999999999999885e+00
1.500000000000000222e+00
1.260000000000000009e+00
1.479999999999999982e+00
1.439999999999999947e+00
1.340000000000000302e+00
1.379999999999999893e+00
1.180000000000000160e+00
1.319999999999999840e+00
1.379999999999999893e+00
1.399999999999999911e+00
1.379999999999999893e+00
1.380000000000000115e+00
1.359999999999999876e+00
1.419999999999999929e+00
1.340000000000000080e+00
1.220000000000000195e+00
1.399999999999999911e+00
1.439999999999999947e+00
1.380000000000000338e+00
1.460000000000000187e+00
1.419999999999999929e+00
1.579999999999999849e+00
1.320000000000000062e+00
1.100000000000000089e+00
1.399999999999999911e+00
1.500000000000000000e+00
1.360000000000000098e+00
1.139999999999999902e+00
1.399999999999999911e+00
1.279999999999999805e+00
1.380000000000000115e+00
1.279999999999999805e+00
1.399999999999999911e+00
1.060000000000000053e+00
1.380000000000000115e+00
1.439999999999999947e+00
1.339999999999999858e+00
1.420000000000000151e+00
1.219999999999999751e+00
1.340000000000000080e+00
1.280000000000000027e+00
1.439999999999999947e+00
1.159999999999999920e+00
1.439999999999999947e+00
1.479999999999999982e+00
1.280000000000000027e+00
1.159999999999999920e+00
1.200000000000000178e+00
1.280000000000000249e+00
1.399999999999999911e+00
1.500000000000000000e+00
1.219999999999999751e+00
1.520000000000000018e+00
1.479999999999999982e+00
1.239999999999999991e+00
1.340000000000000080e+00
1.460000000000000187e+00
1.379999999999999893e+00
1.180000000000000160e+00
1.399999999999999911e+00
1.240000000000000213e+00
1.219999999999999973e+00
1.500000000000000222e+00
1.180000000000000160e+00
1.439999999999999947e+00
1.380000000000000115e+00
1.100000000000000089e+00
1.340000000000000080e+00
1.539999999999999813e+00
1.160000000000000142e+00
1.479999999999999982e+00
1.540000000000000258e+00
1.380000000000000115e+00
1.419999999999999929e+00
1.360000000000000098e+00
1.300000000000000044e+00
1.320000000000000062e+00
1.500000000000000000e+00
1.159999999999999920e+00
1.179999999999999716e+00
1.419999999999999929e+00
1.439999999999999947e+00
1.460000000000000187e+00
1.279999999999999805e+00
1.439999999999999947e+00
1.079999999999999849e+00
1.219999999999999973e+00
1.219999999999999973e+00
1.360000000000000098e+00
1.219999999999999973e+00
1.199999999999999956e+00
1.280000000000000027e+00
1.460000000000000187e+00
1.379999999999999893e+00
1.420000000000000151e+00
1.520000000000000240e+00
1.320000000000000062e+00
1.419999999999999929e+00
1.479999999999999982e+00
1.619999999999999885e+00
1.279999999999999805e+00
1.500000000000000000e+00
1.300000000000000044e+00
1.360000000000000098e+00
1.300000000000000044e+00
1.379999999999999893e+00
1.580000000000000071e+00
1.200000000000000178e+00
1.319999999999999840e+00
1.279999999999999805e+00
1.399999999999999911e+00
1.060000000000000053e+00
1.260000000000000009e+00
1.439999999999999947e+00
1.140000000000000124e+00
1.299999999999999822e+00
1.419999999999999707e+00
1.440000000000000169e+00
1.479999999999999982e+00
1.300000000000000044e+00
1.419999999999999929e+00
1.319999999999999840e+00
1.599999999999999867e+00
1.359999999999999876e+00
1.239999999999999991e+00
1.159999999999999920e+00
1.520000000000000018e+00
1.280000000000000027e+00
1.380000000000000338e+00
1.399999999999999911e+00
1.120000000000000107e+00
1.359999999999999876e+00
1.519999999999999796e+00
1.100000000000000089e+00
1.260000000000000009e+00
1.239999999999999991e+00
1.239999999999999991e+00
1.460000000000000187e+00
1.219999999999999973e+00
1.340000000000000302e+00
1.439999999999999947e+00
1.560000000000000053e+00
1.359999999999999876e+00
1.140000000000000124e+00
1.280000000000000027e+00
1.580000000000000071e+00
1.520000000000000018e+00
1.699999999999999956e+00
1.360000000000000098e+00
1.300000000000000044e+00
1.319999999999999840e+00
1.340000000000000302e+00
1.219999999999999973e+00
1.280000000000000027e+00
1.379999999999999893e+00
1.420000000000000151e+00
1.420000000000000151e+00
1.459999999999999964e+00
1.520000000000000018e+00
1.439999999999999947e+00
1.439999999999999947e+00
1.420000000000000151e+00
1.239999999999999769e+00
1.239999999999999769e+00
1.439999999999999947e+00
1.379999999999999893e+00
1.379999999999999671e+00
1.479999999999999982e+00
1.379999999999999893e+00
1.060000000000000053e+00
1.520000000000000018e+00
1.459999999999999964e+00
1.400000000000000133e+00
1.180000000000000160e+00
1.360000000000000098e+00
1.479999999999999982e+00
1.340000000000000080e+00
1.339999999999999858e+00
1.300000000000000044e+00
1.520000000000000018e+00
1.419999999999999929e+00
1.340000000000000302e+00
1.220000000000000195e+00
1.340000000000000080e+00
1.320000000000000062e+00
1.260000000000000009e+00
1.319999999999999840e+00
1.239999999999999991e+00
1.260000000000000231e+00
1.439999999999999947e+00
1.340000000000000080e+00
1.399999999999999911e+00
1.359999999999999876e+00
1.280000000000000027e+00
1.319999999999999840e+00
1.279999999999999805e+00
1.039999999999999813e+00
1.539999999999999813e+00
1.359999999999999876e+00
1.460000000000000187e+00
1.359999999999999876e+00
1.220000000000000195e+00
1.300000000000000044e+00
1.660000000000000142e+00
1.379999999999999893e+00
1.420000000000000151e+00
1.279999999999999805e+00
1.439999999999999947e+00
1.100000000000000089e+00
1.060000000000000053e+00
1.439999999999999947e+00
1.360000000000000098e+00
1.219999999999999973e+00
1.160000000000000142e+00
1.379999999999999893e+00
1.560000000000000053e+00
1.399999999999999911e+00
1.340000000000000080e+00
1.239999999999999991e+00
1.539999999999999813e+00
1.399999999999999911e+00
1.320000000000000062e+00
1.159999999999999920e+00
1.739999999999999769e+00
1.360000000000000098e+00
1.359999999999999876e+00
1.439999999999999947e+00
1.259999999999999787e+00
1.400000000000000133e+00
1.059999999999999831e+00
1.540000000000000258e+00
1.100000000000000089e+00
1.220000000000000195e+00
1.260000000000000231e+00
1.580000000000000515e+00
1.500000000000000222e+00
1.239999999999999991e+00
1.380000000000000115e+00
1.560000000000000053e+00
1.260000000000000009e+00
1.199999999999999956e+00
1.580000000000000071e+00
1.640000000000000124e+00
1.459999999999999964e+00
1.420000000000000151e+00
1.339999999999999858e+00
1.520000000000000018e+00
1.340000000000000080e+00
1.299999999999999822e+00
1.179999999999999938e+00
1.339999999999999858e+00
1.320000000000000062e+00
1.100000000000000089e+00
1.300000000000000044e+00
1.379999999999999893e+00
1.479999999999999982e+00
1.239999999999999769e+00
1.479999999999999982e+00
1.600000000000000311e+00
1.539999999999999591e+00
1.320000000000000062e+00
1.039999999999999813e+00
1.560000000000000053e+00
1.199999999999999956e+00
1.239999999999999769e+00
1.420000000000000151e+00
1.379999999999999671e+00
1.279999999999999805e+00
1.180000000000000160e+00
1.119999999999999885e+00
1.399999999999999911e+00
1.280000000000000027e+00
1.379999999999999893e+00
1.280000000000000027e+00
1.399999999999999911e+00
1.320000000000000062e+00
1.300000000000000044e+00
1.340000000000000080e+00
1.239999999999999769e+00
1.579999999999999849e+00
1.520000000000000018e+00
1.359999999999999876e+00
1.219999999999999973e+00
1.419999999999999929e+00
1.439999999999999947e+00
1.199999999999999956e+00
1.340000000000000080e+00
1.159999999999999920e+00
1.459999999999999964e+00
1.339999999999999858e+00
1.280000000000000027e+00
1.460000000000000187e+00
1.080000000000000071e+00
1.340000000000000080e+00
1.340000000000000080e+00
1.500000000000000222e+00
1.340000000000000080e+00
1.379999999999999893e+00
1.319999999999999840e+00
1.460000000000000187e+00
1.300000000000000266e+00
1.319999999999999840e+00
1.279999999999999805e+00
1.219999999999999751e+00
1.360000000000000098e+00
1.099999999999999867e+00
1.300000000000000266e+00
1.380000000000000115e+00
1.340000000000000302e+00
1.560000000000000053e+00
1.399999999999999911e+00
1.559999999999999831e+00
1.219999999999999973e+00
1.319999999999999840e+00
1.159999999999999920e+00
1.319999999999999840e+00
1.440000000000000169e+00
1.260000000000000009e+00
1.300000000000000266e+00
1.259999999999999787e+00
1.099999999999999867e+00
1.279999999999999805e+00
1.360000000000000098e+00
1.440000000000000169e+00
1.520000000000000018e+00
1.320000000000000062e+00
1.239999999999999991e+00
1.299999999999999822e+00
1.239999999999999991e+00
1.339999999999999858e+00
1.300000000000000044e+00
1.279999999999999805e+00
1.159999999999999920e+00
1.239999999999999769e+00
1.319999999999999840e+00
1.359999999999999876e+00
1.500000000000000000e+00
1.439999999999999947e+00
1.180000000000000160e+00
1.320000000000000062e+00
1.260000000000000009e+00
1.460000000000000187e+00
1.380000000000000115e+00
1.339999999999999858e+00
1.719999999999999973e+00
1.399999999999999911e+00
1.619999999999999885e+00
1.420000000000000151e+00
1.540000000000000036e+00
1.380000000000000115e+00
1.319999999999999840e+00
1.199999999999999956e+00
1.340000000000000080e+00
1.439999999999999947e+00
1.520000000000000018e+00
1.439999999999999947e+00
1.359999999999999876e+00
1.340000000000000080e+00
1.240000000000000213e+00
1.600000000000000089e+00
1.319999999999999840e+00
1.359999999999999876e+00
1.500000000000000222e+00
1.280000000000000249e+00
1.260000000000000231e+00
1.539999999999999813e+00
1.500000000000000000e+00
1.500000000000000222e+00
1.120000000000000107e+00
1.460000000000000187e+00
1.199999999999999956e+00
1.260000000000000009e+00
1.220000000000000195e+00
1.280000000000000027e+00
1.360000000000000098e+00
1.480000000000000204e+00
1.200000000000000178e+00
1.419999999999999929e+00
1.140000000000000124e+00
1.419999999999999929e+00
1.199999999999999956e+00
1.260000000000000009e+00
1.300000000000000044e+00
1.460000000000000187e+00
1.340000000000000080e+00
1.320000000000000062e+00
1.260000000000000009e+00
1.500000000000000222e+00
1.120000000000000107e+00
1.479999999999999982e+00
1.560000000000000053e+00
1.419999999999999929e+00
1.440000000000000169e+00
1.359999999999999876e+00
1.280000000000000027e+00
1.359999999999999876e+00
1.399999999999999911e+00
1.119999999999999885e+00
1.279999999999999805e+00
1.179999999999999938e+00
1.300000000000000266e+00
1.300000000000000044e+00
1.380000000000000115e+00
1.439999999999999947e+00
1.260000000000000009e+00
1.379999999999999893e+00
1.540000000000000036e+00
1.359999999999999876e+00
1.420000000000000151e+00
1.319999999999999840e+00
1.419999999999999929e+00
1.279999999999999805e+00
1.380000000000000115e+00
1.419999999999999929e+00
1.340000000000000302e+00
1.399999999999999911e+00
1.319999999999999840e+00
1.260000000000000009e+00
1.380000000000000115e+00
1.160000000000000142e+00
1.199999999999999734e+00
1.299999999999999822e+00
1.280000000000000027e+00
1.319999999999999840e+00
1.099999999999999867e+00
1.480000000000000204e+00
1.340000000000000080e+00
1.100000000000000089e+00
1.439999999999999947e+00
1.319999999999999840e+00
1.500000000000000000e+00
1.400000000000000133e+00
1.319999999999999840e+00
1.319999999999999840e+00
1.439999999999999947e+00
1.479999999999999982e+00
1.360000000000000098e+00
1.179999999999999938e+00
1.380000000000000338e+00
1.400000000000000133e+00
1.139999999999999902e+00
1.340000000000000080e+00
1.500000000000000000e+00
1.419999999999999929e+00
1.200000000000000178e+00
1.459999999999999964e+00
1.180000000000000160e+00
1.380000000000000115e+00
1.219999999999999751e+00
1.460000000000000187e+00
1.159999999999999920e+00
1.199999999999999956e+00
1.300000000000000044e+00
1.199999999999999956e+00
1.400000000000000133e+00
1.260000000000000231e+00
1.320000000000000062e+00
1.260000000000000009e+00
1.100000000000000089e+00
1.559999999999999831e+00
1.359999999999999876e+00
1.299999999999999822e+00
1.140000000000000124e+00
1.259999999999999787e+00
1.300000000000000266e+00
1.399999999999999911e+00
1.320000000000000284e+00
1.439999999999999947e+00
1.139999999999999902e+00
1.039999999999999813e+00
1.359999999999999876e+00
1.539999999999999813e+00
1.379999999999999893e+00
1.280000000000000027e+00
1.439999999999999947e+00
1.320000000000000062e+00
1.279999999999999805e+00
1.400000000000000133e+00
1.340000000000000080e+00
1.459999999999999964e+00
1.319999999999999840e+00
1.459999999999999964e+00
1.499999999999999778e+00
1.439999999999999947e+00
1.420000000000000151e+00
1.179999999999999938e+00
1.340000000000000080e+00
1.300000000000000044e+00
1.420000000000000151e+00
1.380000000000000115e+00
1.279999999999999805e+00
1.260000000000000231e+00
1.199999999999999734e+00
1.479999999999999982e+00
1.260000000000000009e+00
1.259999999999999787e+00
1.100000000000000089e+00
1.520000000000000018e+00
1.040000000000000036e+00
1.220000000000000195e+00
1.419999999999999929e+00
1.399999999999999911e+00
1.540000000000000036e+00
1.359999999999999876e+00
1.500000000000000000e+00
1.619999999999999885e+00
1.080000000000000071e+00
1.239999999999999991e+00
1.139999999999999902e+00
1.699999999999999956e+00
1.419999999999999929e+00
1.340000000000000080e+00
1.380000000000000115e+00
1.420000000000000151e+00
1.640000000000000124e+00
1.159999999999999920e+00
1.360000000000000098e+00
1.340000000000000080e+00
1.439999999999999947e+00
1.139999999999999902e+00
1.560000000000000053e+00
1.339999999999999858e+00
1.300000000000000044e+00
1.379999999999999893e+00
1.080000000000000293e+00
1.320000000000000284e+00
1.280000000000000027e+00
1.319999999999999840e+00
1.580000000000000071e+00
1.399999999999999911e+00
1.139999999999999902e+00
1.459999999999999742e+00
1.339999999999999858e+00
1.300000000000000266e+00
1.439999999999999947e+00
1.459999999999999964e+00
1.239999999999999991e+00
1.459999999999999964e+00
1.279999999999999805e+00
1.560000000000000053e+00
1.460000000000000187e+00
1.340000000000000302e+00
1.600000000000000089e+00
1.360000000000000098e+00
1.260000000000000009e+00
1.199999999999999956e+00
1.399999999999999911e+00
1.660000000000000142e+00
1.319999999999999840e+00
1.319999999999999840e+00
1.099999999999999867e+00
1.419999999999999929e+00
1.179999999999999938e+00
1.319999999999999840e+00
1.120000000000000107e+00
1.260000000000000009e+00
1.340000000000000302e+00
1.319999999999999840e+00
1.520000000000000018e+00
1.099999999999999867e+00
1.439999999999999947e+00
1.439999999999999947e+00
1.360000000000000098e+00
1.339999999999999858e+00
1.260000000000000231e+00
1.380000000000000115e+00
1.439999999999999947e+00
1.359999999999999876e+00
1.280000000000000027e+00
1.319999999999999840e+00
1.300000000000000044e+00
1.260000000000000009e+00
1.520000000000000018e+00
1.339999999999999858e+00
1.380000000000000115e+00
1.380000000000000115e+00
1.380000000000000115e+00
1.260000000000000009e+00
1.360000000000000098e+00
1.439999999999999947e+00
1.420000000000000151e+00
1.560000000000000053e+00
1.380000000000000115e+00
1.560000000000000053e+00
1.220000000000000195e+00
1.239999999999999991e+00
1.319999999999999840e+00
1.219999999999999973e+00
1.260000000000000009e+00
1.219999999999999973e+00
1.359999999999999876e+00
1.379999999999999893e+00
1.579999999999999849e+00
1.400000000000000133e+00
1.200000000000000178e+00
1.179999999999999716e+00
1.159999999999999698e+00
1.120000000000000107e+00
1.279999999999999805e+00
1.540000000000000036e+00
1.480000000000000204e+00
1.279999999999999805e+00
1.399999999999999911e+00
1.100000000000000089e+00
1.420000000000000151e+00
1.219999999999999751e+00
1.419999999999999929e+00
1.099999999999999867e+00
1.180000000000000160e+00
1.439999999999999947e+00
1.460000000000000409e+00
1.280000000000000027e+00
1.640000000000000124e+00
1.300000000000000044e+00
1.380000000000000338e+00
9.600000000000001865e-01
1.300000000000000044e+00
1.500000000000000000e+00
1.500000000000000000e+00
1.300000000000000266e+00
1.619999999999999885e+00
1.079999999999999849e+00
1.180000000000000160e+00
1.439999999999999947e+00
1.320000000000000062e+00
1.560000000000000053e+00
1.359999999999999876e+00
1.399999999999999911e+00
1.320000000000000062e+00
1.279999999999999805e+00
1.159999999999999920e+00
1.240000000000000213e+00
1.200000000000000178e+00
1.320000000000000062e+00
1.240000000000000213e+00
1.199999999999999734e+00
1.159999999999999920e+00
1.320000000000000062e+00
1.319999999999999840e+00
1.359999999999999876e+00
1.380000000000000115e+00
1.379999999999999893e+00
1.380000000000000115e+00
1.359999999999999876e+00
1.459999999999999964e+00
1.319999999999999840e+00
1.300000000000000044e+00
1.380000000000000115e+00
1.439999999999999947e+00
1.560000000000000053e+00
1.299999999999999822e+00
1.199999999999999956e+00
1.439999999999999947e+00
1.380000000000000115e+00
1.280000000000000027e+00
1.319999999999999840e+00
1.399999999999999911e+00
1.360000000000000098e+00
1.479999999999999982e+00
1.439999999999999947e+00
1.379999999999999893e+00
1.399999999999999911e+00
1.219999999999999973e+00
1.379999999999999893e+00
1.340000000000000302e+00
1.280000000000000027e+00
1.580000000000000071e+00
1.319999999999999840e+00
1.180000000000000160e+00
1.399999999999999911e+00
1.460000000000000187e+00
1.520000000000000018e+00
1.339999999999999858e+00
1.160000000000000142e+00
1.560000000000000053e+00
1.280000000000000027e+00
1.080000000000000071e+00
1.260000000000000231e+00
1.260000000000000009e+00
1.120000000000000107e+00
1.160000000000000142e+00
1.219999999999999973e+00
1.560000000000000053e+00


==> Txt_Files/MAB/Number_of_Ls_nh=4_nl=5,_M=3,_step=0.2,_Row_4.txt <==
4.160000000000000364e-01
4.480000000000000648e-01
4.479999999999999538e-01
8.320000000000000728e-01
7.680000000000000160e-01
6.079999999999999849e-01
5.440000000000000391e-01
4.160000000000000364e-01
7.680000000000000160e-01
8.320000000000000728e-01
5.440000000000000391e-01
2.879999999999999782e-01
2.879999999999999782e-01
1.087999999999999856e+00
3.519999999999999796e-01
2.560000000000000053e-01
5.439999999999999281e-01
9.600000000000001865e-01
5.760000000000000675e-01
8.320000000000000728e-01
3.200000000000000067e-02
1.600000000000000033e-01
4.160000000000000364e-01
2.879999999999999782e-01
1.280000000000000027e-01
3.199999999999999512e-01
5.759999999999999565e-01
1.920000000000000040e-01
3.200000000000000067e-02
2.560000000000000053e-01
1.920000000000000040e-01
3.200000000000000067e-02
1.280000000000000027e-01
1.600000000000000033e-01
3.200000000000000067e-02
6.400000000000000133e-02
3.840000000000000080e-01
2.879999999999999782e-01
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
6.400000000000000133e-02
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
9.600000000000000200e-02
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
2.239999999999999769e-01
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
1.600000000000000033e-01
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
1.600000000000000033e-01
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
6.400000000000000133e-02
0.000000000000000000e+00
9.600000000000000200e-02
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
1.280000000000000027e-01
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
1.280000000000000027e-01
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
9.600000000000000200e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
9.600000000000000200e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
1.280000000000000027e-01
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
6.400000000000000133e-02
1.280000000000000027e-01
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
1.280000000000000027e-01
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
9.600000000000000200e-02
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
1.600000000000000033e-01
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
1.280000000000000027e-01
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
1.280000000000000027e-01
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
9.600000000000000200e-02
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
9.600000000000000200e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
1.280000000000000027e-01
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
9.600000000000000200e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
1.280000000000000027e-01
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.280000000000000027e-01
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
1.280000000000000027e-01
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
9.600000000000000200e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
1.280000000000000027e-01
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
1.920000000000000040e-01
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
1.600000000000000033e-01
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
9.600000000000000200e-02
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
9.600000000000000200e-02
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
1.280000000000000027e-01
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
1.280000000000000027e-01
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.280000000000000027e-01
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
9.600000000000000200e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
1.280000000000000027e-01
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
1.280000000000000027e-01
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
9.600000000000000200e-02
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
1.600000000000000033e-01
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
9.600000000000000200e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
1.600000000000000033e-01
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
1.280000000000000027e-01
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
9.600000000000000200e-02
6.400000000000000133e-02
9.600000000000000200e-02
0.000000000000000000e+00
1.600000000000000033e-01
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
6.400000000000000133e-02
1.280000000000000027e-01
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
9.600000000000000200e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
1.600000000000000033e-01
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
1.600000000000000033e-01
0.000000000000000000e+00
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
1.920000000000000040e-01
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
1.280000000000000027e-01
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
9.600000000000000200e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
1.280000000000000027e-01
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
1.600000000000000033e-01
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
1.600000000000000033e-01
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
1.280000000000000027e-01
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
1.280000000000000027e-01
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
1.600000000000000033e-01
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
1.280000000000000027e-01
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
6.400000000000000133e-02
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
1.280000000000000027e-01
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
1.280000000000000027e-01
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
1.920000000000000040e-01
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
1.600000000000000033e-01
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
1.600000000000000033e-01
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
9.600000000000000200e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
1.600000000000000033e-01
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
1.600000000000000033e-01
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
1.280000000000000027e-01
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
9.600000000000000200e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
1.280000000000000027e-01
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
9.600000000000000200e-02
1.280000000000000027e-01
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
1.280000000000000027e-01
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
1.280000000000000027e-01
3.200000000000000067e-02
1.280000000000000027e-01
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
1.600000000000000033e-01
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
6.400000000000000133e-02
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
9.600000000000000200e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
9.600000000000000200e-02
9.600000000000000200e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
1.280000000000000027e-01
1.280000000000000027e-01
6.400000000000000133e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
1.280000000000000027e-01
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.280000000000000027e-01
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
1.280000000000000027e-01
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
9.600000000000000200e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
1.920000000000000040e-01
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
1.280000000000000027e-01
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
1.280000000000000027e-01
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
1.280000000000000027e-01
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
1.280000000000000027e-01
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
1.280000000000000027e-01
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
1.280000000000000027e-01
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
1.280000000000000027e-01
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
1.280000000000000027e-01
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
1.280000000000000027e-01
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
1.280000000000000027e-01
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
9.600000000000000200e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
1.280000000000000027e-01
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
1.280000000000000027e-01
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
1.280000000000000027e-01
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
1.600000000000000033e-01
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
1.280000000000000027e-01
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
1.280000000000000027e-01
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
1.280000000000000027e-01
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
9.600000000000000200e-02
1.280000000000000027e-01
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
1.280000000000000027e-01
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
9.600000000000000200e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
1.280000000000000027e-01
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
1.280000000000000027e-01
6.400000000000000133e-02
9.600000000000000200e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
1.280000000000000027e-01
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
1.280000000000000027e-01
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
1.600000000000000033e-01
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
1.280000000000000027e-01
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
1.280000000000000027e-01
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
9.600000000000000200e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
1.280000000000000027e-01
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
1.280000000000000027e-01
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
6.400000000000000133e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
9.600000000000000200e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
6.400000000000000133e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
9.600000000000000200e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
3.200000000000000067e-02
1.280000000000000027e-01
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
6.400000000000000133e-02
6.400000000000000133e-02
9.600000000000000200e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
9.600000000000000200e-02
9.600000000000000200e-02
0.000000000000000000e+00
1.280000000000000027e-01
3.200000000000000067e-02
3.200000000000000067e-02
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
6.400000000000000133e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
3.200000000000000067e-02
0.000000000000000000e+00
9.600000000000000200e-02
9.600000000000000200e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
6.400000000000000133e-02
0.000000000000000000e+00
3.200000000000000067e-02
3.200000000000000067e-02
0.000000000000000000e+00


==> Txt_Files/MAE1/Exact/nl_MAE_2_nh_10_trials.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.000000000000000111e-01
0.000000000000000000e+00
4.000000000000000222e-01
4.000000000000000222e-01
2.00000000000000089e+00


==> Txt_Files/MAE1/Exact/nl_MAE_2_nh_1_trials.txt <==
0.000000000000000000e+00
8.000000000000000444e-01
1.199999999999999956e+00
1.199999999999999956e+00
1.800000000000000044e+00
3.399999999999999911e+00
3.799999999999999822e+00
4.000000000000000000e+00


==> Txt_Files/MAE1/Exact/nl_MAE_2_nh_3_trials.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
4.000000000000000222e-01
2.000000000000000111e-01
4.000000000000000222e-01
8.000000000000000444e-01
2.000000000000000000e+00
2.200000000000000178e+00


==> Txt_Files/MAE1/Imperfect/nl_MAE_2_nh_10_trials.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.000000000000000111e-01
5.999999999999999778e-01
2.200000000000000178e+00
3.000000000000000000e+00
3.699999999999999822e+00


==> Txt_Files/MAE1/Imperfect/nl_MAE_2_nh_1_trials.txt <==
0.000000000000000000e+00
4.000000000000000222e-01
1.000000000000000000e+00
1.399999999999999911e+00
2.399999999999999911e+00
2.899999999999999911e+00
3.399999999999999911e+00
4.500000000000000000e+00


==> Txt_Files/MAE1/Imperfect/nl_MAE_2_nh_3_trials.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
8.000000000000000444e-01
8.000000000000000444e-01
1.399999999999999911e+00
2.600000000000000089e+00
3.399999999999999911e+00
4.000000000000000000e+00


==> Txt_Files/MAE2/Exact/nl_MAE_1_nh_10_trials.txt <==
0
0
0
0
0.1
0.3
0.9

==> Txt_Files/MAE2/Exact/nl_MAE_1_nh_1_trials.txt <==
0
0.2
0.25
0.3
0.5
0.6
0.8
3.6

==> Txt_Files/MAE2/Exact/nl_MAE_1_nh_3_trials.txt <==
0
0
0.05
0.1
0.2
0.35
0.8
3.8


==> Txt_Files/MAE2/Exact/nl_MAE_2_nh_10_trials.txt <==
0
0
0
0
0.1
0.2
1.5
3.7


==> Txt_Files/MAE2/Exact/nl_MAE_2_nh_1_trials.txt <==
0
0.2
0.4
0.5
0.7
0.8
1.3
4.3

==> Txt_Files/MAE2/Exact/nl_MAE_2_nh_3_trials.txt <==
0
0
0
0.2
0.4
1.3
2
3.9

==> Txt_Files/MAE2/Imperfect/nl_MAE_1_nh_10_trials.txt <==
0
0
0
0.3
1.9
2.8
4.1
5

==> Txt_Files/MAE2/Imperfect/nl_MAE_1_nh_1_trials.txt <==
0
0.1
0.9
1.9
2.5
3.75
4.2
5.9

==> Txt_Files/MAE2/Imperfect/nl_MAE_1_nh_3_trials.txt <==
0
0
0.1
1
2
3
3.8
5

==> Txt_Files/MAE2/Imperfect/nl_MAE_2_nh_10_trials.txt <==
0
0
0
0.5
2
2.95
4.2
5.2

==> Txt_Files/MAE2/Imperfect/nl_MAE_2_nh_1_trials.txt <==
0
0.2
0.8
1.85
2.4
3.6
4.1
5.75

==> Txt_Files/MAE2/Imperfect/nl_MAE_2_nh_3_trials.txt <==
0
0
0.2
1.7
2.1
3.1
4
5.2


==> Txt_Files/MAE3/Exact/nl_MAE_1_nh_10_trials.txt <==
0
0
0
0
0
0
0
1

==> Txt_Files/MAE3/Exact/nl_MAE_1_nh_1_trials.txt <==
0
0.3
0.35
0.33
0.8
1
2.2
3.8

==> Txt_Files/MAE3/Exact/nl_MAE_1_nh_3_trials.txt <==
0
0
0.1
0.0
0.1
0.3
1
2.3

==> Txt_Files/MAE3/Exact/nl_MAE_2_nh_10_trials.txt <==
0
0
0
0
0.1
0.2
0.35
2.1

==> Txt_Files/MAE3/Exact/nl_MAE_2_nh_1_trials.txt <==
0
0.4
0.5
0.1
1.2
1.9
2.6
3.9

==> Txt_Files/MAE3/Exact/nl_MAE_2_nh_3_trials.txt <==
0
0
0.2
0.4
0.8
0.9
1.7
3.6

==> Txt_Files/MAE3/Imperfect/nl_MAE_1_nh_10_trials.txt <==
0
0
0
0.1
0.8
1.7
2.9
3.7

==> Txt_Files/MAE3/Imperfect/nl_MAE_1_nh_1_trials.txt <==
0
0.2
1
1.7
2.5
3
3.9
4.8

==> Txt_Files/MAE3/Imperfect/nl_MAE_1_nh_3_trials.txt <==
0
0
0.1
0.4
1.6
2.3
3.2
3.9

==> Txt_Files/MAE3/Imperfect/nl_MAE_2_nh_10_trials.txt <==
0
0
0.05
0.2
1.1
2
3.2
4

==> Txt_Files/MAE3/Imperfect/nl_MAE_2_nh_1_trials.txt <==
0
0.3
1.1
1.9
2.3
3.3
3.8
4.9

==> Txt_Files/MAE3/Imperfect/nl_MAE_2_nh_3_trials.txt <==
0
0
0.2
1
1.9
2.5
3.7
4.1

==> Txt_Files/SensitivityAnalysis/M6/Modified_Tikz_EH_0.9_M6.txt <==
nh nl H
0 0 0.9453
0 1 0.74007
0 2 0.78978
0 3 0.51217
0 4 0.9919
0 5 0.99119
0 6 0.72495
0 7 0.89178
0 8 0.8464

1 0 0.76773
1 1 0.4513
1 2 1.5854
1 3 1.0311
1 4 0.91948
1 5 1.3827
1 6 1.1263
1 7 0.32647
1 8 0.46408

2 0 1.0771
2 1 0
2 2 0
2 3 0
2 4 0
2 5 1.1852
2 6 1.6875
2 7 1.6857
2 8 1.684

3 0 1.0428
3 1 0
3 2 0
3 3 0
3 4 0
3 5 1.7033
3 6 1.6908
3 7 1.6851
3 8 1.6829

4 0 1.0645
4 1 0
4 2 0
4 3 0
4 4 0
4 5 1.7
4 6 1.69
4 7 1.6843
4 8 1.6814

5 0 0.96182
5 1 0
5 2 0
5 3 0
5 4 1.6708
5 5 1.6477
5 6 1.6403
5 7 1.6343
5 8 1.6304

6 0 0.98567
6 1 0
6 2 0
6 3 0
6 4 1.5609
6 5 1.5497
6 6 1.5446
6 7 1.5389
6 8 1.5346

7 0 1.1248
7 1 0
7 2 0
7 3 0
7 4 1.4499
7 5 1.4443
7 6 1.4406
7 7 1.435
7 8 1.4308

8 0 1.0681
8 1 0
8 2 0
8 3 0
8 4 1.3473
8 5 1.3439
8 6 1.3408
8 7 1.3356
8 8 1.3314


==> Txt_Files/SensitivityAnalysis/M6/Modified_Tikz_EH_M6.txt <==
nh nl H
0 0 0.9453
0 1 0.74007
0 2 0.78978
0 3 0.51217
0 4 0.9919
0 5 0.99119
0 6 0.72495
0 7 0.89178
0 8 0.8464

1 0 0.76773
1 1 0.4513
1 2 1.5854
1 3 1.0311
1 4 0.91948
1 5 1.3827
1 6 1.1263
1 7 0.32647
1 8 0.46408

2 0 1.0771
2 1 0
2 2 0
2 3 0
2 4 0
2 5 1.1852
2 6 1.6875
2 7 0
2 8 0

3 0 1.0428
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 1.6908
3 7 0
3 8 0

4 0 1.0645
4 1 0
4 2 0
4 3 0
4 4 0
4 5 1.7
4 6 1.69
4 7 0
4 8 0

5 0 0.96182
5 1 0
5 2 0
5 3 0
5 4 0
5 5 1.6477
5 6 1.6403
5 7 0
5 8 0

6 0 0.98567
6 1 0
6 2 0
6 3 0
6 4 0
6 5 1.5497
6 6 1.5446
6 7 0
6 8 0

7 0 1.1248
7 1 0
7 2 0
7 3 0
7 4 0
7 5 1.4443
7 6 1.4406
7 7 0
7 8 0

8 0 1.0681
8 1 0
8 2 0
8 3 0
8 4 0
8 5 1.3439
8 6 1.3408
8 7 0
8 8 0


==> Txt_Files/SensitivityAnalysis/M6/Modified_Tikz_EL_0.9_M6.txt <==
nh nl L
0 0 1.0359
0 1 1.3178
0 2 0.91997
0 3 0.9206
0 4 1.0335
0 5 0.9212
0 6 0.97497
0 7 1.1582
0 8 0.95268

1 0 0.89337
1 1 1.43
1 2 0.4157
1 3 0.52776
1 4 0.86922
1 5 0.40008
1 6 0.73239
1 7 0.5998
1 8 0.40914

2 0 0.90665
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0.96474
2 6 0.41308
2 7 0.38884
2 8 0.37011

3 0 0.95764
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0.3953
3 6 0.40105
3 7 0.3893
3 8 0.37098

4 0 0.92443
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0.4
4 6 0.40258
4 7 0.3899
4 8 0.37211

5 0 1.1059
5 1 0
5 2 0
5 3 0
5 4 0.3685
5 5 0.40281
5 6 0.40128
5 7 0.38938
5 8 0.37255

6 0 1.0612
6 1 0
6 2 0
6 3 0
6 4 0.38565
6 5 0.40398
6 6 0.40088
6 7 0.38944
6 8 0.37316

7 0 0.85269
7 1 0
7 2 0
7 3 0
7 4 0.39016
7 5 0.4046
7 6 0.40077
7 7 0.38963
7 8 0.37371

8 0 0.94296
8 1 0
8 2 0
8 3 0
8 4 0.3919
8 5 0.40507
8 6 0.40076
8 7 0.38984
8 8 0.37419


==> Txt_Files/SensitivityAnalysis/M6/Modified_Tikz_EL_M6.txt <==
nh nl L
0 0 1.0359
0 1 1.3178
0 2 0.91997
0 3 0.9206
0 4 1.0335
0 5 0.9212
0 6 0.97497
0 7 1.1582
0 8 0.95268

1 0 0.89337
1 1 1.43
1 2 0.4157
1 3 0.52776
1 4 0.86922
1 5 0.40008
1 6 0.73239
1 7 0.5998
1 8 0.40914

2 0 0.90665
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0.96474
2 6 0.41308
2 7 0
2 8 0

3 0 0.95764
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0.40105
3 7 0
3 8 0

4 0 0.92443
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0.4
4 6 0.40258
4 7 0
4 8 0

5 0 1.1059
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0.40281
5 6 0.40128
5 7 0
5 8 0

6 0 1.0612
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0.40398
6 6 0.40088
6 7 0
6 8 0

7 0 0.85269
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0.4046
7 6 0.40077
7 7 0
7 8 0

8 0 0.94296
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0.40507
8 6 0.40076
8 7 0
8 8 0


==> Txt_Files/SensitivityAnalysis/M6/Tikz_EH_M6.txt <==
nh nl H
0 0 0.9453
0 1 0.74007
0 2 0.78978
0 3 0.51217
0 4 0.9919
0 5 0.99119
0 6 0.72495
0 7 0.89178
0 8 0.8464

1 0 0.76773
1 1 0.4513
1 2 1.5854
1 3 1.0311
1 4 0.91948
1 5 1.3827
1 6 1.1263
1 7 0.32647
1 8 0.46408

2 0 1.0771
2 1 2.048
2 2 1.832
2 3 1.7313
2 4 1.6875
2 5 1.1852
2 6 1.6875
2 7 1.6857
2 8 1.684

3 0 1.0428
3 1 2.048
3 2 1.8286
3 3 1.7616
3 4 1.6875
3 5 1.7033
3 6 1.6908
3 7 1.6851
3 8 1.6829

4 0 1.0645
4 1 2.048
4 2 1.8136
4 3 1.7486
4 4 1.7212
4 5 1.7
4 6 1.69
4 7 1.6843
4 8 1.6814

5 0 0.96182
5 1 1.9597
5 2 1.7976
5 3 1.7289
5 4 1.6708
5 5 1.6477
5 6 1.6403
5 7 1.6343
5 8 1.6304

6 0 0.98567
6 1 1.9514
6 2 1.7801
6 3 1.6186
6 4 1.5609
6 5 1.5497
6 6 1.5446
6 7 1.5389
6 8 1.5346

7 0 1.1248
7 1 1.9672
7 2 1.6706
7 3 1.4668
7 4 1.4499
7 5 1.4443
7 6 1.4406
7 7 1.435
7 8 1.4308

8 0 1.0681
8 1 1.9784
8 2 1.3781
8 3 1.3533
8 4 1.3473
8 5 1.3439
8 6 1.3408
8 7 1.3356
8 8 1.3314


==> Txt_Files/SensitivityAnalysis/M6/Tikz_EL_M6.txt <==
nh nl L
0 0 1.0359
0 1 1.3178
0 2 0.91997
0 3 0.9206
0 4 1.0335
0 5 0.9212
0 6 0.97497
0 7 1.1582
0 8 0.95268

1 0 0.89337
1 1 1.43
1 2 0.4157
1 3 0.52776
1 4 0.86922
1 5 0.40008
1 6 0.73239
1 7 0.5998
1 8 0.40914
2 0 0.90665
2 1 1.2272e-16
2 2 0.22856
2 3 0.35841
2 4 0.3557
2 5 0.96474
2 6 0.41308
2 7 0.38884
2 8 0.37011

3 0 0.95764
3 1 1.1483e-16
3 2 0.20087
3 3 0.29001
3 4 0.32232
3 5 0.3953
3 6 0.40105
3 7 0.3893
3 8 0.37098

4 0 0.92443
4 1 5.7778e-37
4 2 0.19304
4 3 0.26204
4 4 0.34149
4 5 0.4
4 6 0.40258
4 7 0.3899
4 8 0.37211

5 0 1.1059
5 1 8.0124e-17
5 2 0.18771
5 3 0.23714
5 4 0.3685
5 5 0.40281
5 6 0.40128
5 7 0.38938
5 8 0.37255

6 0 1.0612
6 1 1.0663e-16
6 2 0.18029
6 3 0.29121
6 4 0.38565
6 5 0.40398
6 6 0.40088
6 7 0.38944
6 8 0.37316

7 0 0.85269
7 1 3.6384e-16
7 2 0.17991
7 3 0.33326
7 4 0.39016
7 5 0.4046
7 6 0.40077
7 7 0.38963
7 8 0.37371

8 0 0.94296
8 1 5.5916e-18
8 2 0.22064
8 3 0.34182
8 4 0.3919
8 5 0.40507
8 6 0.40076
8 7 0.38984
8 8 0.37419


==> Txt_Files/SensitivityAnalysis/Modified_Tikz_EH_0.4_M5.txt <==
nh nl H
0 0 0.20434
0 1 0.39281
0 2 0.45174
0 3 0.48516
0 4 0
0 5 0
0 6 0.34435
0 7 0
0 8 0
0 9 0.25188
0 10 0.49981

1 0 0.4239
1 1 0.48782
1 2 8.515e-32
1 3 0
1 4 2.2078e-16
1 5 3.3023e-19
1 6 0.49999
1 7 0
1 8 9.6292e-17
1 9 0
1 10 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0.50814
2 7 0
2 8 0
2 9 0
2 10 0

3 0 0.46712
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0.85186
4 6 0
4 7 0
4 8 0
4 9 0
4 10 0

5 0 0.4485
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0.82556
5 6 0.82073
5 7 0
5 8 0
5 9 0
5 10 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0.77684
6 6 0.77287
6 7 0
6 8 0
6 9 0
6 10 0

7 0 0.51118
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0.72418
7 6 0.72078
7 7 0
7 8 0
7 9 0
7 10 0

8 0 0.31601
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0.67384
8 6 0.67087
8 7 0
8 8 0
8 9 0
8 10 0

9 0 0.25566
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0.62778
9 6 0.62514
9 7 0
9 8 0
9 9 0
9 10 0

10 0 0.28955
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0.58634
10 6 0.58396
10 7 0
10 8 0
10 9 0
10 10 0


==> Txt_Files/SensitivityAnalysis/Modified_Tikz_EH_0.9_M5.txt <==
nh nl H
0 0 0.20434
0 1 0.39281
0 2 0.45174
0 3 0.48516
0 4 0.58812
0 5 0.23318
0 6 0.34435
0 7 0.38035
0 8 0.59934
0 9 0.25188
0 10 0.49981

1 0 0.4239
1 1 0.48782
1 2 0.00000
1 3 0.45382
1 4 0.00000
1 5 0.00000
1 6 0.49999
1 7 0.00000
1 8 0.00000
1 9 0.00000
1 10 0.00000

2 0 0.52393
2 1 0.00000
2 2 0.92929
2 3 0.77532
2 4 0.64319
2 5 0.54423
2 6 0.50814
2 7 0.50411
2 8 0.5095
2 9 0.51379
2 10 0.51738

3 0 0.46712
3 1 0.00000
3 2 0.92167
3 3 0.79065
3 4 0.80681
3 5 0.80109
3 6 0.79279
3 7 0.78911
3 8 0.78872
3 9 0.78897
3 10 0.78951

4 0 0.59504
4 1 0.00000
4 2 0.89015
4 3 0.86202
4 4 0.85829
4 5 0.85186
4 6 0.8457
4 7 0.8405
4 8 0.83762
4 9 0.83603
4 10 0.83514

5 0 0.4485
5 1 0.00000
5 2 0.8511
5 3 0.83592
5 4 0.83033
5 5 0.82556
5 6 0.82073
5 7 0.81508
5 8 0.81123
5 9 0.80887
5 10 0.80736

6 0 0.60276
6 1 0.00000
6 2 0.7885
6 3 0.78348
6 4 0.78048
6 5 0.77684
6 6 0.77287
6 7 0.76722
6 8 0.76303
6 9 0.76037
6 10 0.75861

7 0 0.51118
7 1 0.74046
7 2 0.72951
7 3 0.72907
7 4 0.72719
7 5 0.72418
7 6 0.72078
7 7 0.71531
7 8 0.71106
7 9 0.70833
7 10 0.70648

8 0 0.31601
8 1 0.67952
8 2 0.67724
8 3 0.67794
8 4 0.67646
8 5 0.67384
8 6 0.67087
8 7 0.66565
8 8 0.66147
8 9 0.65876
8 10 0.65691

9 0 0.25566
9 1 0.63053
9 2 0.63052
9 3 0.6314
9 4 0.63011
9 5 0.62778
9 6 0.62514
9 7 0.62018
9 8 0.61614
9 9 0.6135
9 10 0.61168

10 0 0.28955
10 1 0.58796
10 2 0.58873
10 3 0.5896
10 4 0.58844
10 5 0.58634
10 6 0.58396
10 7 0.57926
10 8 0.57538
10 9 0.57283
10 10 0.57107


==> Txt_Files/SensitivityAnalysis/Modified_Tikz_EL_0.4_M5.txt <==
nh nl L
0 0 0.53773
0 1 0.53943
0 2 0.50678
0 3 0.43753
0 4 0.3
0 5 0.3
0 6 0.59738
0 7 0.3
0 8 0.3
0 9 0.57156
0 10 0.54296

1 0 0.51454
1 1 0.40069
1 2 0.41096
1 3 0.3
1 4 0.40943
1 5 0.4
1 6 0.41308
1 7 0.3
1 8 0.69217
1 9 0.3
1 10 0.3

2 0 0.3
2 1 0.3
2 2 0.3
2 3 0.3
2 4 0.3
2 5 0.3
2 6 0.40007
2 7 0.3
2 8 0.3
2 9 0.3
2 10 0.3

3 0 0.44739
3 1 0.3
3 2 0.3
3 3 0.3
3 4 0.3
3 5 0.3
3 6 0.3
3 7 0.3
3 8 0.3
3 9 0.3
3 10 0.3

4 0 0.3
4 1 0.3
4 2 0.3
4 3 0.3
4 4 0.3
4 5 0.4
4 6 0.3
4 7 0.3
4 8 0.3
4 9 0.3
4 10 0.3

5 0 0.46779
5 1 0.3
5 2 0.3
5 3 0.3
5 4 0.3
5 5 0.40198
5 6 0.40008
5 7 0.3
5 8 0.3
5 9 0.3
5 10 0.3

6 0 0.3
6 1 0.3
6 2 0.3
6 3 0.3
6 4 0.3
6 5 0.4032
6 6 0.40029
6 7 0.3
6 8 0.3
6 9 0.3
6 10 0.3

7 0 0.40409
7 1 0.3
7 2 0.3
7 3 0.3
7 4 0.3
7 5 0.40407
7 6 0.40045
7 7 0.3
7 8 0.3
7 9 0.3
7 10 0.3

8 0 0.71079
8 1 0.3
8 2 0.3
8 3 0.3
8 4 0.3
8 5 0.40473
8 6 0.40057
8 7 0.3
8 8 0.3
8 9 0.3
8 10 0.3

9 0 0.72727
9 1 0.3
9 2 0.3
9 3 0.3
9 4 0.3
9 5 0.40524
9 6 0.40067
9 7 0.3
9 8 0.3
9 9 0.3
9 10 0.3

10 0 0.51601
10 1 0.3
10 2 0.3
10 3 0.3
10 4 0.3
10 5 0.40566
10 6 0.40075
10 7 0.3
10 8 0.3
10 9 0.3
10 10 0.3


==> Txt_Files/SensitivityAnalysis/Modified_Tikz_EL_0.9_M5.txt <==
nh nl L
0 0 0.53773
0 1 0.53943
0 2 0.50678
0 3 0.43753
0 4 0.00000
0 5 0.34822
0 6 0.59738
0 7 0.39626
0 8 0.38827
0 9 0.57156
0 10 0.54296

1 0 0.51454
1 1 0.40069
1 2 0.41096
1 3 0.38233
1 4 0.40943
1 5 0.40000
1 6 0.41308
1 7 0.39074
1 8 0.69217
1 9 0.34068
1 10 0.37329

2 0 0.39519
2 1 0.00000
2 2 0.11465
2 3 0.19869
2 4 0.29680
2 5 0.38451
2 6 0.40007
2 7 0.38810
2 8 0.36872
2 9 0.34912
2 10 0.33031

3 0 0.44739
3 1 0.00000
3 2 0.00000
3 3 0.00000
3 4 0.00000
3 5 0.39564
3 6 0.39951
3 7 0.38758
3 8 0.36969
3 9 0.35089
3 10 0.33252

4 0 0.33981
4 1 0.00000
4 2 0.00000
4 3 0.00000
4 4 0.37738
4 5 0.40000
4 6 0.39982
4 7 0.38813
4 8 0.37104
4 9 0.35265
4 10 0.33449

5 0 0.46779
5 1 0.00000
5 2 0.16546
5 3 0.32563
5 4 0.38488
5 5 0.40198
5 6 0.40008
5 7 0.38866
5 8 0.37211
5 9 0.35401
5 10 0.33600

6 0 0.32792
6 1 0.00000
6 2 0.21396
6 3 0.33570
6 4 0.38804
6 5 0.40320
6 6 0.40029
6 7 0.38910
6 8 0.37295
6 9 0.35506
6 10 0.33715

7 0 0.40409
7 1 0.00000
7 2 0.22497
7 3 0.33982
7 4 0.38998
7 5 0.40407
7 6 0.40045
7 7 0.38945
7 8 0.37360
7 9 0.35587
7 10 0.33804

8 0 0.71079
8 1 0.00000
8 2 0.22918
8 3 0.34232
8 4 0.39140
8 5 0.40473
8 6 0.40057
8 7 0.38973
8 8 0.37412
8 9 0.35652
8 10 0.33876

9 0 0.72727
9 1 0.00000
9 2 0.23172
9 3 0.34418
9 4 0.39250
9 5 0.40524
9 6 0.40067
9 7 0.38996
9 8 0.37455
9 9 0.35705
9 10 0.33934

10 0 0.51601
10 1 0.00000
10 2 0.23367
10 3 0.34567
10 4 0.39339
10 5 0.40566
10 6 0.40075
10 7 0.39015
10 8 0.37490
10 9 0.35748
10 10 0.33982


==> Txt_Files/SensitivityAnalysis/Modified_Tikz_EL_M5.txt <==
nh nl L
0 0 0.53773
0 1 0.53943
0 2 0.50678
0 3 0.43753
0 4 0
0 5 0
0 6 0.59738
0 7 0
0 8 0
0 9 0.57156
0 10 0.54296

1 0 0.51454
1 1 0.40069
1 2 0.41096
1 3 0
1 4 0.40943
1 5 0.4
1 6 0.41308
1 7 0
1 8 0.69217
1 9 0
1 10 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0.40007
2 7 0
2 8 0
2 9 0
2 10 0

3 0 0.44739
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0.4
4 6 0
4 7 0
4 8 0
4 9 0
4 10 0

5 0 0.46779
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0.40198
5 6 0.40008
5 7 0
5 8 0
5 9 0
5 10 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0.4032
6 6 0.40029
6 7 0
6 8 0
6 9 0
6 10 0

7 0 0.40409
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0.40407
7 6 0.40045
7 7 0
7 8 0
7 9 0
7 10 0

8 0 0.71079
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0.40473
8 6 0.40057
8 7 0
8 8 0
8 9 0
8 10 0

9 0 0.72727
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0.40524
9 6 0.40067
9 7 0
9 8 0
9 9 0
9 10 0

10 0 0.51601
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0.40566
10 6 0.40075
10 7 0
10 8 0
10 9 0
10 10 0

==> Txt_Files/SensitivityAnalysis/Tikz_EH_M5.txt <==
nh nl H
0 0 0.20434
0 1 0.39281
0 2 0.45174
0 3 0.48516
0 4 0.58812
0 5 0.23318
0 6 0.34435
0 7 0.38035
0 8 0.59934
0 9 0.25188
0 10 0.49981

1 0 0.4239
1 1 0.48782
1 2 8.515e-32
1 3 0.45382
1 4 2.2078e-16
1 5 3.3023e-19
1 6 0.49999
1 7 5.1332e-36
1 8 9.6292e-17
1 9 1.0097e-20
1 10 1.6946e-16

2 0 0.52393
2 1 1.1852
2 2 0.92929
2 3 0.77532
2 4 0.64319
2 5 0.54423
2 6 0.50814
2 7 0.50411
2 8 0.5095
2 9 0.51379
2 10 0.51738

3 0 0.46712
3 1 1.1852
3 2 0.92167
3 3 0.79065
3 4 0.80681
3 5 0.80109
3 6 0.79279
3 7 0.78911
3 8 0.78872
3 9 0.78897
3 10 0.78951

4 0 0.59504
4 1 1.2626
4 2 0.89015
4 3 0.86202
4 4 0.85829
4 5 0.85186
4 6 0.8457
4 7 0.8405
4 8 0.83762
4 9 0.83603
4 10 0.83514

5 0 0.4485
5 1 1.2559
5 2 0.8511
5 3 0.83592
5 4 0.83033
5 5 0.82556
5 6 0.82073
5 7 0.81508
5 8 0.81123
5 9 0.80887
5 10 0.80736

6 0 0.60276
6 1 1.2491
6 2 0.7885
6 3 0.78348
6 4 0.78048
6 5 0.77684
6 6 0.77287
6 7 0.76722
6 8 0.76303
6 9 0.76037
6 10 0.75861

7 0 0.51118
7 1 0.74046
7 2 0.72951
7 3 0.72907
7 4 0.72719
7 5 0.72418
7 6 0.72078
7 7 0.71531
7 8 0.71106
7 9 0.70833
7 10 0.70648

8 0 0.31601
8 1 0.67952
8 2 0.67724
8 3 0.67794
8 4 0.67646
8 5 0.67384
8 6 0.67087
8 7 0.66565
8 8 0.66147
8 9 0.65876
8 10 0.65691

9 0 0.25566
9 1 0.63053
9 2 0.63052
9 3 0.6314
9 4 0.63011
9 5 0.62778
9 6 0.62514
9 7 0.62018
9 8 0.61614
9 9 0.6135
9 10 0.61168

10 0 0.28955
10 1 0.58796
10 2 0.58873
10 3 0.5896
10 4 0.58844
10 5 0.58634
10 6 0.58396
10 7 0.57926
10 8 0.57538
10 9 0.57283
10 10 0.57107


==> Txt_Files/SensitivityAnalysis/Tikz_EL_M5.txt <==
nh nl L
0 0 0.53773
0 1 0.53943
0 2 0.50678
0 3 0.43753
0 4 0.21297
0 5 0.34822
0 6 0.59738
0 7 0.39626
0 8 0.38827
0 9 0.57156
0 10 0.54296

1 0 0.51454
1 1 0.40069
1 2 0.41096
1 3 0.38233
1 4 0.40943
1 5 0.4
1 6 0.41308
1 7 0.39074
1 8 0.69217
1 9 0.34068
1 10 0.37329

2 0 0.39519
2 1 3.0796e-20
2 2 0.11465
2 3 0.19869
2 4 0.2968
2 5 0.38451
2 6 0.40007
2 7 0.3881
2 8 0.36872
2 9 0.34912
2 10 0.33031

3 0 0.44739
3 1 3.6163e-22
3 2 0.098622
3 3 0.14585
3 4 0.34975
3 5 0.39564
3 6 0.39951
3 7 0.38758
3 8 0.36969
3 9 0.35089
3 10 0.33252

4 0 0.33981
4 1 1.6193e-16
4 2 0.10692
4 3 0.2864
4 4 0.37738
4 5 0.4
4 6 0.39982
4 7 0.38813
4 8 0.37104
4 9 0.35265
4 10 0.33449

5 0 0.46779
5 1 3.7827e-16
5 2 0.16546
5 3 0.32563
5 4 0.38488
5 5 0.40198
5 6 0.40008
5 7 0.38866
5 8 0.37211
5 9 0.35401
5 10 0.336

6 0 0.32792
6 1 3.2031e-21
6 2 0.21396
6 3 0.3357
6 4 0.38804
6 5 0.4032
6 6 0.40029
6 7 0.3891
6 8 0.37295
6 9 0.35506
6 10 0.33715

7 0 0.40409
7 1 0.058869
7 2 0.22497
7 3 0.33982
7 4 0.38998
7 5 0.40407
7 6 0.40045
7 7 0.38945
7 8 0.3736
7 9 0.35587
7 10 0.33804

8 0 0.71079
8 1 0.062993
8 2 0.22918
8 3 0.34232
8 4 0.3914
8 5 0.40473
8 6 0.40057
8 7 0.38973
8 8 0.37412
8 9 0.35652
8 10 0.33876

9 0 0.72727
9 1 0.064535
9 2 0.23172
9 3 0.34418
9 4 0.3925
9 5 0.40524
9 6 0.40067
9 7 0.38996
9 8 0.37455
9 9 0.35705
9 10 0.33934

10 0 0.51601
10 1 0.065551
10 2 0.23367
10 3 0.34567
10 4 0.39339
10 5 0.40566
10 6 0.40075
10 7 0.39015
10 8 0.3749
10 9 0.35748
10 10 0.33982


==> Txt_Files/TheoriticalvsSimulation/H_E.txt <==
0.000000000000000000e+00
5.625000000000000000e-01
8.437500000000001110e-01
9.492187500000001110e-01
9.492187500000001110e-01
8.898925781250001110e-01
8.009033203125001110e-01
7.007904052734379441e-01
6.006774902343754441e-01
5.068216323852541283e-01
4.223513603210451994e-01
3.484398722648621716e-01
2.850871682167053778e-01
2.316333241760733519e-01
1.870884541422129788e-01
1.503389363642781140e-01
1.202711490914225162e-01
9.584107193222762833e-02
7.610908653441582350e-02
6.025302683974584350e-02
4.756817908400995387e-02


==> Txt_Files/TheoriticalvsSimulation/H_S.txt <==
0.000000000000000000e+00
6.099999999999999867e-01
8.399999999999999689e-01
1.000000000000000000e+00
9.399999999999999467e-01
9.799999999999999822e-01
5.799999999999999600e-01
6.700000000000000400e-01
5.799999999999999600e-01
5.300000000000000266e-01
5.100000000000000089e-01
3.400000000000000244e-01
2.099999999999999922e-01
1.400000000000000133e-01
1.400000000000000133e-01
2.099999999999999922e-01
1.000000000000000056e-01
1.300000000000000044e-01
1.199999999999999956e-01
4.000000000000000083e-02
1.000000000000000056e-01


==> Txt_Files/TheoriticalvsSimulation/L_E.txt <==
1.500000000000000000e+00
1.125000000000000000e+00
8.437500000000001110e-01
6.328125000000001110e-01
4.746093750000000555e-01
3.559570312500000555e-01
2.669677734375000555e-01
2.002258300781251388e-01
1.501693725585938610e-01
1.126270294189453819e-01
8.447027206420905376e-02
6.335270404815676604e-02
4.751452803611758841e-02
3.563589602708817916e-02
2.672692202031614478e-02
2.004519151523712767e-02
1.503389363642784401e-02
1.127542022732087174e-02
8.456565170490646863e-03
6.342423877868006397e-03
4.756817908400992438e-03


==> Txt_Files/TheoriticalvsSimulation/L_S.txt <==
1.560000000000000053e+00
1.060000000000000053e+00
8.900000000000000133e-01
6.700000000000000400e-01
5.000000000000000000e-01
3.699999999999999956e-01
2.500000000000000000e-01
2.000000000000000111e-01
1.300000000000000044e-01
7.000000000000000666e-02
1.199999999999999956e-01
7.000000000000000666e-02
4.000000000000000083e-02
1.000000000000000021e-02
2.000000000000000042e-02
4.000000000000000083e-02
0.000000000000000000e+00
0.000000000000000000e+00
1.000000000000000021e-02
0.000000000000000000e+00
0.000000000000000000e+00

